On-Off Systems with Strategic Customers

Motivated by applications such as urban traffic control and make-to-order systems, we study a fluid model of a single-server, on-off system that can accommodate multiple queues. The server visits each queue in order: when a queue is served, it is "on", and when the server is serving another queue or transitioning between queues, it is "off". Customers arrive over time, observe the state of the system, and decide whether to join. We consider two regimes for the formation of the on and off durations. In the exogenous setting, each queue's on and off durations are predetermined. We explicitly characterize the equilibrium outcome in closed form and give a compact linear program to compute the optimal on-off durations that maximizes total reward collected from serving customers. In the endogenous setting, the durations depend on customers' joining decisions under an exhaustive service policy where the server never leaves a non-empty queue. We show that an optimal policy in this case extends service beyond the first clearance for at most one queue. Using this property, we introduce a closed-form procedure that computes an optimal policy in no more than 2n steps for a system with n queues.

==> numerical_data/exhaustive_service_policy/exhaustive_data_I_2_0.txt <==
Hat_T_j_values Throughput Alpha0 Alpha1 Alpha2 Alpha3
0.000000 1.992683 0.548037 1.000000 0.767251 1.000000
0.010010 1.993271 0.550579 1.000000 0.770811 1.000000
0.020020 1.993853 0.553121 1.000000 0.774370 1.000000
0.030030 1.994430 0.555663 1.000000 0.777929 1.000000
0.040040 1.995002 0.558206 1.000000 0.781488 1.000000
0.050050 1.995569 0.560748 1.000000 0.785047 1.000000
0.060060 1.996131 0.563290 1.000000 0.788606 1.000000
0.070070 1.996687 0.565832 1.000000 0.792165 1.000000
0.080080 1.997239 0.568375 1.000000 0.795724 1.000000
0.090090 1.997785 0.570917 1.000000 0.799283 1.000000
0.100100 1.998327 0.573459 1.000000 0.802843 1.000000
0.110110 1.998864 0.576001 1.000000 0.806402 1.000000
0.120120 1.999396 0.578543 1.000000 0.809961 1.000000
0.130130 1.999924 0.581086 1.000000 0.813520 1.000000
0.140140 2.000447 0.583628 1.000000 0.817079 1.000000
0.150150 2.000966 0.586170 1.000000 0.820638 1.000000
0.160160 2.001480 0.588712 1.000000 0.824197 1.000000
0.170170 2.001989 0.591255 1.000000 0.827756 1.000000
0.180180 2.002494 0.593797 1.000000 0.831316 1.000000
0.190190 2.002995 0.596339 1.000000 0.834875 1.000000
0.200200 2.003492 0.598881 1.000000 0.838434 1.000000
0.210210 2.003985 0.601423 1.000000 0.841993 1.000000
0.220220 2.004473 0.603966 1.000000 0.845552 1.000000
0.230230 2.004957 0.606508 1.000000 0.849111 1.000000
0.240240 2.005437 0.609050 1.000000 0.852670 1.000000
0.250250 2.005913 0.611592 1.000000 0.856229 1.000000
0.260260 2.006386 0.614135 1.000000 0.859788 1.000000
0.270270 2.006854 0.616677 1.000000 0.863348 1.000000
0.280280 2.007319 0.619219 1.000000 0.866907 1.000000
0.290290 2.007779 0.621761 1.000000 0.870466 1.000000
0.300300 2.008236 0.624304 1.000000 0.874025 1.000000
0.310310 2.008690 0.626846 1.000000 0.877584 1.000000
0.320320 2.009139 0.629388 1.000000 0.881143 1.000000
0.330330 2.009585 0.631930 1.000000 0.884702 1.000000
0.340340 2.010028 0.634472 1.000000 0.888261 1.000000
0.350350 2.010467 0.637015 1.000000 0.891820 1.000000
0.360360 2.010902 0.639557 1.000000 0.895380 1.000000
0.370370 2.011334 0.642099 1.000000 0.898939 1.000000
0.380380 2.011762 0.644641 1.000000 0.902498 1.000000
0.390390 2.012188 0.647184 1.000000 0.906057 1.000000
0.400400 2.012609 0.649726 1.000000 0.909616 1.000000
0.410410 2.013028 0.652268 1.000000 0.913175 1.000000
0.420420 2.013443 0.654810 1.000000 0.916734 1.000000
0.430430 2.013855 0.657352 1.000000 0.920293 1.000000
0.440440 2.014264 0.659895 1.000000 0.923853 1.000000
0.450450 2.014670 0.662437 1.000000 0.927412 1.000000
0.460460 2.015073 0.664979 1.000000 0.930971 1.000000
0.470470 2.015472 0.667521 1.000000 0.934530 1.000000
0.480480 2.015869 0.670064 1.000000 0.938089 1.000000
0.490490 2.016263 0.672606 1.000000 0.941648 1.000000
0.500501 2.016653 0.675148 1.000000 0.945207 1.000000
0.510511 2.017041 0.677690 1.000000 0.948766 1.000000
0.520521 2.017426 0.680232 1.000000 0.952325 1.000000
0.530531 2.017808 0.682775 1.000000 0.955885 1.000000
0.540541 2.018187 0.685317 1.000000 0.959444 1.000000
0.550551 2.018563 0.687859 1.000000 0.963003 1.000000
0.560561 2.018936 0.690401 1.000000 0.966562 1.000000
0.570571 2.019307 0.692944 1.000000 0.970121 1.000000
0.580581 2.019675 0.695486 1.000000 0.973680 1.000000
0.590591 2.020041 0.698028 1.000000 0.977239 1.000000
0.600601 2.020403 0.700570 1.000000 0.980798 1.000000
0.610611 2.020763 0.703112 1.000000 0.984357 1.000000
0.620621 2.021121 0.705655 1.000000 0.987917 1.000000
0.630631 2.021476 0.708197 1.000000 0.991476 1.000000
0.640641 2.021828 0.710739 1.000000 0.995035 1.000000
0.650651 2.022178 0.713281 1.000000 0.998594 1.000000
0.660661 2.022215 0.715439 1.000000 1.000000 1.000000
0.670671 2.022050 0.717346 1.000000 1.000000 1.000000
0.680681 2.021885 0.719252 1.000000 1.000000 1.000000
0.690691 2.021722 0.721159 1.000000 1.000000 1.000000
0.700701 2.021559 0.723066 1.000000 1.000000 1.000000
0.710711 2.021397 0.724972 1.000000 1.000000 1.000000
0.720721 2.021236 0.726879 1.000000 1.000000 1.000000
0.730731 2.021076 0.728786 1.000000 1.000000 1.000000
0.740741 2.020917 0.730692 1.000000 1.000000 1.000000
0.750751 2.020758 0.732599 1.000000 1.000000 1.000000
0.760761 2.020600 0.734506 1.000000 1.000000 1.000000
0.770771 2.020443 0.736412 1.000000 1.000000 1.000000
0.780781 2.020287 0.738319 1.000000 1.000000 1.000000
0.790791 2.020132 0.740226 1.000000 1.000000 1.000000
0.800801 2.019978 0.742132 1.000000 1.000000 1.000000
0.810811 2.019824 0.744039 1.000000 1.000000 1.000000
0.820821 2.019671 0.745946 1.000000 1.000000 1.000000
0.830831 2.019519 0.747852 1.000000 1.000000 1.000000
0.840841 2.019367 0.749759 1.000000 1.000000 1.000000
0.850851 2.019217 0.751666 1.000000 1.000000 1.000000
0.860861 2.019067 0.753572 1.000000 1.000000 1.000000
0.870871 2.018918 0.755479 1.000000 1.000000 1.000000
0.880881 2.018770 0.757386 1.000000 1.000000 1.000000
0.890891 2.018622 0.759293 1.000000 1.000000 1.000000
0.900901 2.018475 0.761199 1.000000 1.000000 1.000000
0.910911 2.018329 0.763106 1.000000 1.000000 1.000000
0.920921 2.018184 0.765013 1.000000 1.000000 1.000000
0.930931 2.018039 0.766919 1.000000 1.000000 1.000000
0.940941 2.017895 0.768826 1.000000 1.000000 1.000000
0.950951 2.017752 0.770733 1.000000 1.000000 1.000000
0.960961 2.017609 0.772639 1.000000 1.000000 1.000000
0.970971 2.017468 0.774546 1.000000 1.000000 1.000000
0.980981 2.017326 0.776453 1.000000 1.000000 1.000000
0.990991 2.017186 0.778359 1.000000 1.000000 1.000000
1.001001 2.017046 0.780266 1.000000 1.000000 1.000000
1.011011 2.016907 0.782173 1.000000 1.000000 1.000000
1.021021 2.016769 0.784079 1.000000 1.000000 1.000000
1.031031 2.016631 0.785986 1.000000 1.000000 1.000000
1.041041 2.016494 0.787893 1.000000 1.000000 1.000000
1.051051 2.016358 0.789799 1.000000 1.000000 1.000000
1.061061 2.016222 0.791706 1.000000 1.000000 1.000000
1.071071 2.016087 0.793613 1.000000 1.000000 1.000000
1.081081 2.015952 0.795519 1.000000 1.000000 1.000000
1.091091 2.015819 0.797426 1.000000 1.000000 1.000000
1.101101 2.015686 0.799333 1.000000 1.000000 1.000000
1.111111 2.015553 0.801239 1.000000 1.000000 1.000000
1.121121 2.015421 0.803146 1.000000 1.000000 1.000000
1.131131 2.015290 0.805053 1.000000 1.000000 1.000000
1.141141 2.015159 0.806959 1.000000 1.000000 1.000000
1.151151 2.015029 0.808866 1.000000 1.000000 1.000000
1.161161 2.014900 0.810773 1.000000 1.000000 1.000000
1.171171 2.014771 0.812679 1.000000 1.000000 1.000000
1.181181 2.014643 0.814586 1.000000 1.000000 1.000000
1.191191 2.014515 0.816493 1.000000 1.000000 1.000000
1.201201 2.014388 0.818399 1.000000 1.000000 1.000000
1.211211 2.014262 0.820306 1.000000 1.000000 1.000000
1.221221 2.014136 0.822213 1.000000 1.000000 1.000000
1.231231 2.014011 0.824119 1.000000 1.000000 1.000000
1.241241 2.013886 0.826026 1.000000 1.000000 1.000000
1.251251 2.013762 0.827933 1.000000 1.000000 1.000000
1.261261 2.013638 0.829839 1.000000 1.000000 1.000000
1.271271 2.013515 0.831746 1.000000 1.000000 1.000000
1.281281 2.013393 0.833653 1.000000 1.000000 1.000000
1.291291 2.013271 0.835559 1.000000 1.000000 1.000000
1.301301 2.013150 0.837466 1.000000 1.000000 1.000000
1.311311 2.013029 0.839373 1.000000 1.000000 1.000000
1.321321 2.012909 0.841279 1.000000 1.000000 1.000000
1.331331 2.012789 0.843186 1.000000 1.000000 1.000000
1.341341 2.012670 0.845093 1.000000 1.000000 1.000000
1.351351 2.012552 0.846999 1.000000 1.000000 1.000000
1.361361 2.012434 0.848906 1.000000 1.000000 1.000000
1.371371 2.012316 0.850813 1.000000 1.000000 1.000000
1.381381 2.012199 0.852719 1.000000 1.000000 1.000000
1.391391 2.012083 0.854626 1.000000 1.000000 1.000000
1.401401 2.011967 0.856533 1.000000 1.000000 1.000000
1.411411 2.011851 0.858439 1.000000 1.000000 1.000000
1.421421 2.011736 0.860346 1.000000 1.000000 1.000000
1.431431 2.011622 0.862253 1.000000 1.000000 1.000000
1.441441 2.011508 0.864159 1.000000 1.000000 1.000000
1.451451 2.011395 0.866066 1.000000 1.000000 1.000000
1.461461 2.011282 0.867973 1.000000 1.000000 1.000000
1.471471 2.011169 0.869879 1.000000 1.000000 1.000000
1.481481 2.011058 0.871786 1.000000 1.000000 1.000000
1.491491 2.010946 0.873693 1.000000 1.000000 1.000000
1.501502 2.010835 0.875599 1.000000 1.000000 1.000000
1.511512 2.010725 0.877506 1.000000 1.000000 1.000000
1.521522 2.010615 0.879413 1.000000 1.000000 1.000000
1.531532 2.010505 0.881319 1.000000 1.000000 1.000000
1.541542 2.010396 0.883226 1.000000 1.000000 1.000000
1.551552 2.010288 0.885133 1.000000 1.000000 1.000000
1.561562 2.010180 0.887039 1.000000 1.000000 1.000000
1.571572 2.010072 0.888946 1.000000 1.000000 1.000000
1.581582 2.009965 0.890853 1.000000 1.000000 1.000000
1.591592 2.009858 0.892759 1.000000 1.000000 1.000000
1.601602 2.009752 0.894666 1.000000 1.000000 1.000000
1.611612 2.009646 0.896573 1.000000 1.000000 1.000000
1.621622 2.009541 0.898479 1.000000 1.000000 1.000000
1.631632 2.009436 0.900386 1.000000 1.000000 1.000000
1.641642 2.009331 0.902293 1.000000 1.000000 1.000000
1.651652 2.009227 0.904199 1.000000 1.000000 1.000000
1.661662 2.009124 0.906106 1.000000 1.000000 1.000000
1.671672 2.009021 0.908013 1.000000 1.000000 1.000000
1.681682 2.008918 0.909919 1.000000 1.000000 1.000000
1.691692 2.008816 0.911826 1.000000 1.000000 1.000000
1.701702 2.008714 0.913733 1.000000 1.000000 1.000000
1.711712 2.008612 0.915639 1.000000 1.000000 1.000000
1.721722 2.008511 0.917546 1.000000 1.000000 1.000000
1.731732 2.008411 0.919453 1.000000 1.000000 1.000000
1.741742 2.008310 0.921359 1.000000 1.000000 1.000000
1.751752 2.008211 0.923266 1.000000 1.000000 1.000000
1.761762 2.008111 0.925173 1.000000 1.000000 1.000000
1.771772 2.008012 0.927079 1.000000 1.000000 1.000000
1.781782 2.007914 0.928986 1.000000 1.000000 1.000000
1.791792 2.007816 0.930893 1.000000 1.000000 1.000000
1.801802 2.007718 0.932799 1.000000 1.000000 1.000000
1.811812 2.007621 0.934706 1.000000 1.000000 1.000000
1.821822 2.007524 0.936613 1.000000 1.000000 1.000000
1.831832 2.007427 0.938519 1.000000 1.000000 1.000000
1.841842 2.007331 0.940426 1.000000 1.000000 1.000000
1.851852 2.007235 0.942333 1.000000 1.000000 1.000000
1.861862 2.007140 0.944239 1.000000 1.000000 1.000000
1.871872 2.007045 0.946146 1.000000 1.000000 1.000000
1.881882 2.006950 0.948053 1.000000 1.000000 1.000000
1.891892 2.006856 0.949959 1.000000 1.000000 1.000000
1.901902 2.006762 0.951866 1.000000 1.000000 1.000000
1.911912 2.006669 0.953773 1.000000 1.000000 1.000000
1.921922 2.006576 0.955679 1.000000 1.000000 1.000000
1.931932 2.006483 0.957586 1.000000 1.000000 1.000000
1.941942 2.006390 0.959493 1.000000 1.000000 1.000000
1.951952 2.006298 0.961399 1.000000 1.000000 1.000000
1.961962 2.006207 0.963306 1.000000 1.000000 1.000000
1.971972 2.006116 0.965213 1.000000 1.000000 1.000000
1.981982 2.006025 0.967119 1.000000 1.000000 1.000000
1.991992 2.005934 0.969026 1.000000 1.000000 1.000000
2.002002 2.005844 0.970933 1.000000 1.000000 1.000000
2.012012 2.005754 0.972839 1.000000 1.000000 1.000000
2.022022 2.005664 0.974746 1.000000 1.000000 1.000000
2.032032 2.005575 0.976653 1.000000 1.000000 1.000000
2.042042 2.005487 0.978559 1.000000 1.000000 1.000000
2.052052 2.005398 0.980466 1.000000 1.000000 1.000000
2.062062 2.005310 0.982373 1.000000 1.000000 1.000000
2.072072 2.005222 0.984279 1.000000 1.000000 1.000000
2.082082 2.005135 0.986186 1.000000 1.000000 1.000000
2.092092 2.005048 0.988093 1.000000 1.000000 1.000000
2.102102 2.004961 0.989999 1.000000 1.000000 1.000000
2.112112 2.004874 0.991906 1.000000 1.000000 1.000000
2.122122 2.004788 0.993813 1.000000 1.000000 1.000000
2.132132 2.004703 0.995719 1.000000 1.000000 1.000000
2.142142 2.004617 0.997626 1.000000 1.000000 1.000000
2.152152 2.004532 0.999533 1.000000 1.000000 1.000000
2.162162 2.003586 1.000000 1.000000 1.000000 1.000000
2.172172 2.002363 1.000000 1.000000 1.000000 1.000000
2.182182 2.001145 1.000000 1.000000 1.000000 1.000000
2.192192 1.999930 1.000000 1.000000 1.000000 1.000000
2.202202 1.998718 1.000000 1.000000 1.000000 1.000000
2.212212 1.997511 1.000000 1.000000 1.000000 1.000000
2.222222 1.996307 1.000000 1.000000 1.000000 1.000000
2.232232 1.995106 1.000000 1.000000 1.000000 1.000000
2.242242 1.993909 1.000000 1.000000 1.000000 1.000000
2.252252 1.992716 1.000000 1.000000 1.000000 1.000000
2.262262 1.991526 1.000000 1.000000 1.000000 1.000000
2.272272 1.990340 1.000000 1.000000 1.000000 1.000000
2.282282 1.989158 1.000000 1.000000 1.000000 1.000000
2.292292 1.987979 1.000000 1.000000 1.000000 1.000000
2.302302 1.986803 1.000000 1.000000 1.000000 1.000000
2.312312 1.985631 1.000000 1.000000 1.000000 1.000000
2.322322 1.984463 1.000000 1.000000 1.000000 1.000000
2.332332 1.983298 1.000000 1.000000 1.000000 1.000000
2.342342 1.982136 1.000000 1.000000 1.000000 1.000000
2.352352 1.980978 1.000000 1.000000 1.000000 1.000000
2.362362 1.979823 1.000000 1.000000 1.000000 1.000000
2.372372 1.978672 1.000000 1.000000 1.000000 1.000000
2.382382 1.977524 1.000000 1.000000 1.000000 1.000000
2.392392 1.976380 1.000000 1.000000 1.000000 1.000000
2.402402 1.975239 1.000000 1.000000 1.000000 1.000000
2.412412 1.974101 1.000000 1.000000 1.000000 1.000000
2.422422 1.972966 1.000000 1.000000 1.000000 1.000000
2.432432 1.971835 1.000000 1.000000 1.000000 1.000000
2.442442 1.970707 1.000000 1.000000 1.000000 1.000000
2.452452 1.969583 1.000000 1.000000 1.000000 1.000000
2.462462 1.968462 1.000000 1.000000 1.000000 1.000000
2.472472 1.967344 1.000000 1.000000 1.000000 1.000000
2.482482 1.966229 1.000000 1.000000 1.000000 1.000000
2.492492 1.965117 1.000000 1.000000 1.000000 1.000000
2.502503 1.964009 1.000000 1.000000 1.000000 1.000000
2.512513 1.962904 1.000000 1.000000 1.000000 1.000000
2.522523 1.961802 1.000000 1.000000 1.000000 1.000000
2.532533 1.960703 1.000000 1.000000 1.000000 1.000000
2.542543 1.959608 1.000000 1.000000 1.000000 1.000000
2.552553 1.958515 1.000000 1.000000 1.000000 1.000000
2.562563 1.957426 1.000000 1.000000 1.000000 1.000000
2.572573 1.956340 1.000000 1.000000 1.000000 1.000000
2.582583 1.955257 1.000000 1.000000 1.000000 1.000000
2.592593 1.954177 1.000000 1.000000 1.000000 1.000000
2.602603 1.953100 1.000000 1.000000 1.000000 1.000000
2.612613 1.952026 1.000000 1.000000 1.000000 1.000000
2.622623 1.950955 1.000000 1.000000 1.000000 1.000000
2.632633 1.949888 1.000000 1.000000 1.000000 1.000000
2.642643 1.948823 1.000000 1.000000 1.000000 1.000000
2.652653 1.947761 1.000000 1.000000 1.000000 1.000000
2.662663 1.946703 1.000000 1.000000 1.000000 1.000000
2.672673 1.945647 1.000000 1.000000 1.000000 1.000000
2.682683 1.944595 1.000000 1.000000 1.000000 1.000000
2.692693 1.943545 1.000000 1.000000 1.000000 1.000000
2.702703 1.942498 1.000000 1.000000 1.000000 1.000000
2.712713 1.941454 1.000000 1.000000 1.000000 1.000000
2.722723 1.940413 1.000000 1.000000 1.000000 1.000000
2.732733 1.939376 1.000000 1.000000 1.000000 1.000000
2.742743 1.938341 1.000000 1.000000 1.000000 1.000000
2.752753 1.937308 1.000000 1.000000 1.000000 1.000000
2.762763 1.936279 1.000000 1.000000 1.000000 1.000000
2.772773 1.935253 1.000000 1.000000 1.000000 1.000000
2.782783 1.934229 1.000000 1.000000 1.000000 1.000000
2.792793 1.933208 1.000000 1.000000 1.000000 1.000000
2.802803 1.932191 1.000000 1.000000 1.000000 1.000000
2.812813 1.931176 1.000000 1.000000 1.000000 1.000000
2.822823 1.930163 1.000000 1.000000 1.000000 1.000000
2.832833 1.929154 1.000000 1.000000 1.000000 1.000000
2.842843 1.928147 1.000000 1.000000 1.000000 1.000000
2.852853 1.927143 1.000000 1.000000 1.000000 1.000000
2.862863 1.926142 1.000000 1.000000 1.000000 1.000000
2.872873 1.925144 1.000000 1.000000 1.000000 1.000000
2.882883 1.924148 1.000000 1.000000 1.000000 1.000000
2.892893 1.923156 1.000000 1.000000 1.000000 1.000000
2.902903 1.922165 1.000000 1.000000 1.000000 1.000000
2.912913 1.921178 1.000000 1.000000 1.000000 1.000000
2.922923 1.920193 1.000000 1.000000 1.000000 1.000000
2.932933 1.919211 1.000000 1.000000 1.000000 1.000000
2.942943 1.918232 1.000000 1.000000 1.000000 1.000000
2.952953 1.917255 1.000000 1.000000 1.000000 1.000000
2.962963 1.916281 1.000000 1.000000 1.000000 1.000000
2.972973 1.915310 1.000000 1.000000 1.000000 1.000000
2.982983 1.914341 1.000000 1.000000 1.000000 1.000000
2.992993 1.913375 1.000000 1.000000 1.000000 1.000000
3.003003 1.912411 1.000000 1.000000 1.000000 1.000000
3.013013 1.911450 1.000000 1.000000 1.000000 1.000000
3.023023 1.910492 1.000000 1.000000 1.000000 1.000000
3.033033 1.909536 1.000000 1.000000 1.000000 1.000000
3.043043 1.908583 1.000000 1.000000 1.000000 1.000000
3.053053 1.907632 1.000000 1.000000 1.000000 1.000000
3.063063 1.906684 1.000000 1.000000 1.000000 1.000000
3.073073 1.905738 1.000000 1.000000 1.000000 1.000000
3.083083 1.904795 1.000000 1.000000 1.000000 1.000000
3.093093 1.903855 1.000000 1.000000 1.000000 1.000000
3.103103 1.902917 1.000000 1.000000 1.000000 1.000000
3.113113 1.901981 1.000000 1.000000 1.000000 1.000000
3.123123 1.901048 1.000000 1.000000 1.000000 1.000000
3.133133 1.900117 1.000000 1.000000 1.000000 1.000000
3.143143 1.899189 1.000000 1.000000 1.000000 1.000000
3.153153 1.898264 1.000000 1.000000 1.000000 1.000000
3.163163 1.897340 1.000000 1.000000 1.000000 1.000000
3.173173 1.896420 1.000000 1.000000 1.000000 1.000000
3.183183 1.895501 1.000000 1.000000 1.000000 1.000000
3.193193 1.894585 1.000000 1.000000 1.000000 1.000000
3.203203 1.893672 1.000000 1.000000 1.000000 1.000000
3.213213 1.892761 1.000000 1.000000 1.000000 1.000000
3.223223 1.891852 1.000000 1.000000 1.000000 1.000000
3.233233 1.890946 1.000000 1.000000 1.000000 1.000000
3.243243 1.890042 1.000000 1.000000 1.000000 1.000000
3.253253 1.889140 1.000000 1.000000 1.000000 1.000000
3.263263 1.888241 1.000000 1.000000 1.000000 1.000000
3.273273 1.887344 1.000000 1.000000 1.000000 1.000000
3.283283 1.886449 1.000000 1.000000 1.000000 1.000000
3.293293 1.885557 1.000000 1.000000 1.000000 1.000000
3.303303 1.884667 1.000000 1.000000 1.000000 1.000000
3.313313 1.883780 1.000000 1.000000 1.000000 1.000000
3.323323 1.882894 1.000000 1.000000 1.000000 1.000000
3.333333 1.882011 1.000000 1.000000 1.000000 1.000000
3.343343 1.881131 1.000000 1.000000 1.000000 1.000000
3.353353 1.880252 1.000000 1.000000 1.000000 1.000000
3.363363 1.879376 1.000000 1.000000 1.000000 1.000000
3.373373 1.878502 1.000000 1.000000 1.000000 1.000000
3.383383 1.877630 1.000000 1.000000 1.000000 1.000000
3.393393 1.876761 1.000000 1.000000 1.000000 1.000000
3.403403 1.875893 1.000000 1.000000 1.000000 1.000000
3.413413 1.875028 1.000000 1.000000 1.000000 1.000000
3.423423 1.874166 1.000000 1.000000 1.000000 1.000000
3.433433 1.873305 1.000000 1.000000 1.000000 1.000000
3.443443 1.872447 1.000000 1.000000 1.000000 1.000000
3.453453 1.871590 1.000000 1.000000 1.000000 1.000000
3.463463 1.870736 1.000000 1.000000 1.000000 1.000000
3.473473 1.869884 1.000000 1.000000 1.000000 1.000000
3.483483 1.869035 1.000000 1.000000 1.000000 1.000000
3.493493 1.868187 1.000000 1.000000 1.000000 1.000000
3.503504 1.867342 1.000000 1.000000 1.000000 1.000000
3.513514 1.866498 1.000000 1.000000 1.000000 1.000000
3.523524 1.865657 1.000000 1.000000 1.000000 1.000000
3.533534 1.864818 1.000000 1.000000 1.000000 1.000000
3.543544 1.863981 1.000000 1.000000 1.000000 1.000000
3.553554 1.863146 1.000000 1.000000 1.000000 1.000000
3.563564 1.862314 1.000000 1.000000 1.000000 1.000000
3.573574 1.861483 1.000000 1.000000 1.000000 1.000000
3.583584 1.860654 1.000000 1.000000 1.000000 1.000000
3.593594 1.859828 1.000000 1.000000 1.000000 1.000000
3.603604 1.859003 1.000000 1.000000 1.000000 1.000000
3.613614 1.858181 1.000000 1.000000 1.000000 1.000000
3.623624 1.857361 1.000000 1.000000 1.000000 1.000000
3.633634 1.856543 1.000000 1.000000 1.000000 1.000000
3.643644 1.855726 1.000000 1.000000 1.000000 1.000000
3.653654 1.854912 1.000000 1.000000 1.000000 1.000000
3.663664 1.854100 1.000000 1.000000 1.000000 1.000000
3.673674 1.853290 1.000000 1.000000 1.000000 1.000000
3.683684 1.852482 1.000000 1.000000 1.000000 1.000000
3.693694 1.851675 1.000000 1.000000 1.000000 1.000000
3.703704 1.850871 1.000000 1.000000 1.000000 1.000000
3.713714 1.850069 1.000000 1.000000 1.000000 1.000000
3.723724 1.849269 1.000000 1.000000 1.000000 1.000000
3.733734 1.848470 1.000000 1.000000 1.000000 1.000000
3.743744 1.847674 1.000000 1.000000 1.000000 1.000000
3.753754 1.846880 1.000000 1.000000 1.000000 1.000000
3.763764 1.846087 1.000000 1.000000 1.000000 1.000000
3.773774 1.845297 1.000000 1.000000 1.000000 1.000000
3.783784 1.844508 1.000000 1.000000 1.000000 1.000000
3.793794 1.843722 1.000000 1.000000 1.000000 1.000000
3.803804 1.842937 1.000000 1.000000 1.000000 1.000000
3.813814 1.842154 1.000000 1.000000 1.000000 1.000000
3.823824 1.841373 1.000000 1.000000 1.000000 1.000000
3.833834 1.840594 1.000000 1.000000 1.000000 1.000000
3.843844 1.839817 1.000000 1.000000 1.000000 1.000000
3.853854 1.839042 1.000000 1.000000 1.000000 1.000000
3.863864 1.838269 1.000000 1.000000 1.000000 1.000000
3.873874 1.837497 1.000000 1.000000 1.000000 1.000000
3.883884 1.836728 1.000000 1.000000 1.000000 1.000000
3.893894 1.835960 1.000000 1.000000 1.000000 1.000000
3.903904 1.835194 1.000000 1.000000 1.000000 1.000000
3.913914 1.834430 1.000000 1.000000 1.000000 1.000000
3.923924 1.833668 1.000000 1.000000 1.000000 1.000000
3.933934 1.832907 1.000000 1.000000 1.000000 1.000000
3.943944 1.832149 1.000000 1.000000 1.000000 1.000000
3.953954 1.831392 1.000000 1.000000 1.000000 1.000000
3.963964 1.830637 1.000000 1.000000 1.000000 1.000000
3.973974 1.829884 1.000000 1.000000 1.000000 1.000000
3.983984 1.829133 1.000000 1.000000 1.000000 1.000000
3.993994 1.828383 1.000000 1.000000 1.000000 1.000000
4.004004 1.827635 1.000000 1.000000 1.000000 1.000000
4.014014 1.826889 1.000000 1.000000 1.000000 1.000000
4.024024 1.826145 1.000000 1.000000 1.000000 1.000000
4.034034 1.825403 1.000000 1.000000 1.000000 1.000000
4.044044 1.824662 1.000000 1.000000 1.000000 1.000000
4.054054 1.823923 1.000000 1.000000 1.000000 1.000000
4.064064 1.823186 1.000000 1.000000 1.000000 1.000000
4.074074 1.822450 1.000000 1.000000 1.000000 1.000000
4.084084 1.821717 1.000000 1.000000 1.000000 1.000000
4.094094 1.820985 1.000000 1.000000 1.000000 1.000000
4.104104 1.820254 1.000000 1.000000 1.000000 1.000000
4.114114 1.819526 1.000000 1.000000 1.000000 1.000000
4.124124 1.818799 1.000000 1.000000 1.000000 1.000000
4.134134 1.818074 1.000000 1.000000 1.000000 1.000000
4.144144 1.817350 1.000000 1.000000 1.000000 1.000000
4.154154 1.816629 1.000000 1.000000 1.000000 1.000000
4.164164 1.815909 1.000000 1.000000 1.000000 1.000000
4.174174 1.815190 1.000000 1.000000 1.000000 1.000000
4.184184 1.814474 1.000000 1.000000 1.000000 1.000000
4.194194 1.813759 1.000000 1.000000 1.000000 1.000000
4.204204 1.813045 1.000000 1.000000 1.000000 1.000000
4.214214 1.812333 1.000000 1.000000 1.000000 1.000000
4.224224 1.811623 1.000000 1.000000 1.000000 1.000000
4.234234 1.810915 1.000000 1.000000 1.000000 1.000000
4.244244 1.810208 1.000000 1.000000 1.000000 1.000000
4.254254 1.809503 1.000000 1.000000 1.000000 1.000000
4.264264 1.808799 1.000000 1.000000 1.000000 1.000000
4.274274 1.808097 1.000000 1.000000 1.000000 1.000000
4.284284 1.807397 1.000000 1.000000 1.000000 1.000000
4.294294 1.806699 1.000000 1.000000 1.000000 1.000000
4.304304 1.806001 1.000000 1.000000 1.000000 1.000000
4.314314 1.805306 1.000000 1.000000 1.000000 1.000000
4.324324 1.804612 1.000000 1.000000 1.000000 1.000000
4.334334 1.803920 1.000000 1.000000 1.000000 1.000000
4.344344 1.803229 1.000000 1.000000 1.000000 1.000000
4.354354 1.802540 1.000000 1.000000 1.000000 1.000000
4.364364 1.801852 1.000000 1.000000 1.000000 1.000000
4.374374 1.801166 1.000000 1.000000 1.000000 1.000000
4.384384 1.800482 1.000000 1.000000 1.000000 1.000000
4.394394 1.799799 1.000000 1.000000 1.000000 1.000000
4.404404 1.799118 1.000000 1.000000 1.000000 1.000000
4.414414 1.798438 1.000000 1.000000 1.000000 1.000000
4.424424 1.797760 1.000000 1.000000 1.000000 1.000000
4.434434 1.797083 1.000000 1.000000 1.000000 1.000000
4.444444 1.796408 1.000000 1.000000 1.000000 1.000000
4.454454 1.795734 1.000000 1.000000 1.000000 1.000000
4.464464 1.795062 1.000000 1.000000 1.000000 1.000000
4.474474 1.794392 1.000000 1.000000 1.000000 1.000000
4.484484 1.793722 1.000000 1.000000 1.000000 1.000000
4.494494 1.793055 1.000000 1.000000 1.000000 1.000000
4.504505 1.792389 1.000000 1.000000 1.000000 1.000000
4.514515 1.791724 1.000000 1.000000 1.000000 1.000000
4.524525 1.791061 1.000000 1.000000 1.000000 1.000000
4.534535 1.790399 1.000000 1.000000 1.000000 1.000000
4.544545 1.789739 1.000000 1.000000 1.000000 1.000000
4.554555 1.789081 1.000000 1.000000 1.000000 1.000000
4.564565 1.788423 1.000000 1.000000 1.000000 1.000000
4.574575 1.787768 1.000000 1.000000 1.000000 1.000000
4.584585 1.787113 1.000000 1.000000 1.000000 1.000000
4.594595 1.786461 1.000000 1.000000 1.000000 1.000000
4.604605 1.785809 1.000000 1.000000 1.000000 1.000000
4.614615 1.785159 1.000000 1.000000 1.000000 1.000000
4.624625 1.784511 1.000000 1.000000 1.000000 1.000000
4.634635 1.783864 1.000000 1.000000 1.000000 1.000000
4.644645 1.783218 1.000000 1.000000 1.000000 1.000000
4.654655 1.782574 1.000000 1.000000 1.000000 1.000000
4.664665 1.781931 1.000000 1.000000 1.000000 1.000000
4.674675 1.781290 1.000000 1.000000 1.000000 1.000000
4.684685 1.780650 1.000000 1.000000 1.000000 1.000000
4.694695 1.780011 1.000000 1.000000 1.000000 1.000000
4.704705 1.779374 1.000000 1.000000 1.000000 1.000000
4.714715 1.778738 1.000000 1.000000 1.000000 1.000000
4.724725 1.778104 1.000000 1.000000 1.000000 1.000000
4.734735 1.777471 1.000000 1.000000 1.000000 1.000000
4.744745 1.776840 1.000000 1.000000 1.000000 1.000000
4.754755 1.776209 1.000000 1.000000 1.000000 1.000000
4.764765 1.775581 1.000000 1.000000 1.000000 1.000000
4.774775 1.774953 1.000000 1.000000 1.000000 1.000000
4.784785 1.774327 1.000000 1.000000 1.000000 1.000000
4.794795 1.773702 1.000000 1.000000 1.000000 1.000000
4.804805 1.773079 1.000000 1.000000 1.000000 1.000000
4.814815 1.772457 1.000000 1.000000 1.000000 1.000000
4.824825 1.771836 1.000000 1.000000 1.000000 1.000000
4.834835 1.771217 1.000000 1.000000 1.000000 1.000000
4.844845 1.770599 1.000000 1.000000 1.000000 1.000000
4.854855 1.769983 1.000000 1.000000 1.000000 1.000000
4.864865 1.769367 1.000000 1.000000 1.000000 1.000000
4.874875 1.768753 1.000000 1.000000 1.000000 1.000000
4.884885 1.768141 1.000000 1.000000 1.000000 1.000000
4.894895 1.767529 1.000000 1.000000 1.000000 1.000000
4.904905 1.766919 1.000000 1.000000 1.000000 1.000000
4.914915 1.766311 1.000000 1.000000 1.000000 1.000000
4.924925 1.765703 1.000000 1.000000 1.000000 1.000000
4.934935 1.765097 1.000000 1.000000 1.000000 1.000000
4.944945 1.764492 1.000000 1.000000 1.000000 1.000000
4.954955 1.763889 1.000000 1.000000 1.000000 1.000000
4.964965 1.763286 1.000000 1.000000 1.000000 1.000000
4.974975 1.762686 1.000000 1.000000 1.000000 1.000000
4.984985 1.762086 1.000000 1.000000 1.000000 1.000000
4.994995 1.761488 1.000000 1.000000 1.000000 1.000000
5.005005 1.760890 1.000000 1.000000 1.000000 1.000000
5.015015 1.760295 1.000000 1.000000 1.000000 1.000000
5.025025 1.759700 1.000000 1.000000 1.000000 1.000000
5.035035 1.759107 1.000000 1.000000 1.000000 1.000000
5.045045 1.758515 1.000000 1.000000 1.000000 1.000000
5.055055 1.757924 1.000000 1.000000 1.000000 1.000000
5.065065 1.757334 1.000000 1.000000 1.000000 1.000000
5.075075 1.756746 1.000000 1.000000 1.000000 1.000000
5.085085 1.756159 1.000000 1.000000 1.000000 1.000000
5.095095 1.755573 1.000000 1.000000 1.000000 1.000000
5.105105 1.754988 1.000000 1.000000 1.000000 1.000000
5.115115 1.754405 1.000000 1.000000 1.000000 1.000000
5.125125 1.753823 1.000000 1.000000 1.000000 1.000000
5.135135 1.753242 1.000000 1.000000 1.000000 1.000000
5.145145 1.752662 1.000000 1.000000 1.000000 1.000000
5.155155 1.752084 1.000000 1.000000 1.000000 1.000000
5.165165 1.751507 1.000000 1.000000 1.000000 1.000000
5.175175 1.750930 1.000000 1.000000 1.000000 1.000000
5.185185 1.750356 1.000000 1.000000 1.000000 1.000000
5.195195 1.749782 1.000000 1.000000 1.000000 1.000000
5.205205 1.749209 1.000000 1.000000 1.000000 1.000000
5.215215 1.748638 1.000000 1.000000 1.000000 1.000000
5.225225 1.748068 1.000000 1.000000 1.000000 1.000000
5.235235 1.747499 1.000000 1.000000 1.000000 1.000000
5.245245 1.746931 1.000000 1.000000 1.000000 1.000000
5.255255 1.746365 1.000000 1.000000 1.000000 1.000000
5.265265 1.745799 1.000000 1.000000 1.000000 1.000000
5.275275 1.745235 1.000000 1.000000 1.000000 1.000000
5.285285 1.744672 1.000000 1.000000 1.000000 1.000000
5.295295 1.744110 1.000000 1.000000 1.000000 1.000000
5.305305 1.743550 1.000000 1.000000 1.000000 1.000000
5.315315 1.742990 1.000000 1.000000 1.000000 1.000000
5.325325 1.742432 1.000000 1.000000 1.000000 1.000000
5.335335 1.741874 1.000000 1.000000 1.000000 1.000000
5.345345 1.741318 1.000000 1.000000 1.000000 1.000000
5.355355 1.740763 1.000000 1.000000 1.000000 1.000000
5.365365 1.740209 1.000000 1.000000 1.000000 1.000000
5.375375 1.739656 1.000000 1.000000 1.000000 1.000000
5.385385 1.739105 1.000000 1.000000 1.000000 1.000000
5.395395 1.738554 1.000000 1.000000 1.000000 1.000000
5.405405 1.738005 1.000000 1.000000 1.000000 1.000000
5.415415 1.737457 1.000000 1.000000 1.000000 1.000000
5.425425 1.736910 1.000000 1.000000 1.000000 1.000000
5.435435 1.736364 1.000000 1.000000 1.000000 1.000000
5.445445 1.735819 1.000000 1.000000 1.000000 1.000000
5.455455 1.735275 1.000000 1.000000 1.000000 1.000000
5.465465 1.734732 1.000000 1.000000 1.000000 1.000000
5.475475 1.734191 1.000000 1.000000 1.000000 1.000000
5.485485 1.733650 1.000000 1.000000 1.000000 1.000000
5.495495 1.733111 1.000000 1.000000 1.000000 1.000000
5.505506 1.732573 1.000000 1.000000 1.000000 1.000000
5.515516 1.732035 1.000000 1.000000 1.000000 1.000000
5.525526 1.731499 1.000000 1.000000 1.000000 1.000000
5.535536 1.730964 1.000000 1.000000 1.000000 1.000000
5.545546 1.730430 1.000000 1.000000 1.000000 1.000000
5.555556 1.729897 1.000000 1.000000 1.000000 1.000000
5.565566 1.729365 1.000000 1.000000 1.000000 1.000000
5.575576 1.728835 1.000000 1.000000 1.000000 1.000000
5.585586 1.728305 1.000000 1.000000 1.000000 1.000000
5.595596 1.727776 1.000000 1.000000 1.000000 1.000000
5.605606 1.727249 1.000000 1.000000 1.000000 1.000000
5.615616 1.726722 1.000000 1.000000 1.000000 1.000000
5.625626 1.726197 1.000000 1.000000 1.000000 1.000000
5.635636 1.725672 1.000000 1.000000 1.000000 1.000000
5.645646 1.725149 1.000000 1.000000 1.000000 1.000000
5.655656 1.724627 1.000000 1.000000 1.000000 1.000000
5.665666 1.724105 1.000000 1.000000 1.000000 1.000000
5.675676 1.723585 1.000000 1.000000 1.000000 1.000000
5.685686 1.723066 1.000000 1.000000 1.000000 1.000000
5.695696 1.722547 1.000000 1.000000 1.000000 1.000000
5.705706 1.722030 1.000000 1.000000 1.000000 1.000000
5.715716 1.721514 1.000000 1.000000 1.000000 1.000000
5.725726 1.720999 1.000000 1.000000 1.000000 1.000000
5.735736 1.720485 1.000000 1.000000 1.000000 1.000000
5.745746 1.719972 1.000000 1.000000 1.000000 1.000000
5.755756 1.719460 1.000000 1.000000 1.000000 1.000000
5.765766 1.718948 1.000000 1.000000 1.000000 1.000000
5.775776 1.718438 1.000000 1.000000 1.000000 1.000000
5.785786 1.717929 1.000000 1.000000 1.000000 1.000000
5.795796 1.717421 1.000000 1.000000 1.000000 1.000000
5.805806 1.716914 1.000000 1.000000 1.000000 1.000000
5.815816 1.716408 1.000000 1.000000 1.000000 1.000000
5.825826 1.715903 1.000000 1.000000 1.000000 1.000000
5.835836 1.715399 1.000000 1.000000 1.000000 1.000000
5.845846 1.714896 1.000000 1.000000 1.000000 1.000000
5.855856 1.714393 1.000000 1.000000 1.000000 1.000000
5.865866 1.713892 1.000000 1.000000 1.000000 1.000000
5.875876 1.713392 1.000000 1.000000 1.000000 1.000000
5.885886 1.712893 1.000000 1.000000 1.000000 1.000000
5.895896 1.712394 1.000000 1.000000 1.000000 1.000000
5.905906 1.711897 1.000000 1.000000 1.000000 1.000000
5.915916 1.711401 1.000000 1.000000 1.000000 1.000000
5.925926 1.710905 1.000000 1.000000 1.000000 1.000000
5.935936 1.710411 1.000000 1.000000 1.000000 1.000000
5.945946 1.709918 1.000000 1.000000 1.000000 1.000000
5.955956 1.709425 1.000000 1.000000 1.000000 1.000000
5.965966 1.708934 1.000000 1.000000 1.000000 1.000000
5.975976 1.708443 1.000000 1.000000 1.000000 1.000000
5.985986 1.707953 1.000000 1.000000 1.000000 1.000000
5.995996 1.707465 1.000000 1.000000 1.000000 1.000000
6.006006 1.706977 1.000000 1.000000 1.000000 1.000000
6.016016 1.706490 1.000000 1.000000 1.000000 1.000000
6.026026 1.706004 1.000000 1.000000 1.000000 1.000000
6.036036 1.705519 1.000000 1.000000 1.000000 1.000000
6.046046 1.705035 1.000000 1.000000 1.000000 1.000000
6.056056 1.704552 1.000000 1.000000 1.000000 1.000000
6.066066 1.704070 1.000000 1.000000 1.000000 1.000000
6.076076 1.703588 1.000000 1.000000 1.000000 1.000000
6.086086 1.703108 1.000000 1.000000 1.000000 1.000000
6.096096 1.702629 1.000000 1.000000 1.000000 1.000000
6.106106 1.702150 1.000000 1.000000 1.000000 1.000000
6.116116 1.701672 1.000000 1.000000 1.000000 1.000000
6.126126 1.701196 1.000000 1.000000 1.000000 1.000000
6.136136 1.700720 1.000000 1.000000 1.000000 1.000000
6.146146 1.700245 1.000000 1.000000 1.000000 1.000000
6.156156 1.699771 1.000000 1.000000 1.000000 1.000000
6.166166 1.699298 1.000000 1.000000 1.000000 1.000000
6.176176 1.698826 1.000000 1.000000 1.000000 1.000000
6.186186 1.698354 1.000000 1.000000 1.000000 1.000000
6.196196 1.697884 1.000000 1.000000 1.000000 1.000000
6.206206 1.697414 1.000000 1.000000 1.000000 1.000000
6.216216 1.696946 1.000000 1.000000 1.000000 1.000000
6.226226 1.696478 1.000000 1.000000 1.000000 1.000000
6.236236 1.696011 1.000000 1.000000 1.000000 1.000000
6.246246 1.695545 1.000000 1.000000 1.000000 1.000000
6.256256 1.695080 1.000000 1.000000 1.000000 1.000000
6.266266 1.694615 1.000000 1.000000 1.000000 1.000000
6.276276 1.694152 1.000000 1.000000 1.000000 1.000000
6.286286 1.693690 1.000000 1.000000 1.000000 1.000000
6.296296 1.693228 1.000000 1.000000 1.000000 1.000000
6.306306 1.692767 1.000000 1.000000 1.000000 1.000000
6.316316 1.692307 1.000000 1.000000 1.000000 1.000000
6.326326 1.691848 1.000000 1.000000 1.000000 1.000000
6.336336 1.691390 1.000000 1.000000 1.000000 1.000000
6.346346 1.690932 1.000000 1.000000 1.000000 1.000000
6.356356 1.690476 1.000000 1.000000 1.000000 1.000000
6.366366 1.690020 1.000000 1.000000 1.000000 1.000000
6.376376 1.689565 1.000000 1.000000 1.000000 1.000000
6.386386 1.689111 1.000000 1.000000 1.000000 1.000000
6.396396 1.688658 1.000000 1.000000 1.000000 1.000000
6.406406 1.688206 1.000000 1.000000 1.000000 1.000000
6.416416 1.687754 1.000000 1.000000 1.000000 1.000000
6.426426 1.687304 1.000000 1.000000 1.000000 1.000000
6.436436 1.686854 1.000000 1.000000 1.000000 1.000000
6.446446 1.686405 1.000000 1.000000 1.000000 1.000000
6.456456 1.685957 1.000000 1.000000 1.000000 1.000000
6.466466 1.685509 1.000000 1.000000 1.000000 1.000000
6.476476 1.685063 1.000000 1.000000 1.000000 1.000000
6.486486 1.684617 1.000000 1.000000 1.000000 1.000000
6.496496 1.684172 1.000000 1.000000 1.000000 1.000000
6.506507 1.683728 1.000000 1.000000 1.000000 1.000000
6.516517 1.683285 1.000000 1.000000 1.000000 1.000000
6.526527 1.682843 1.000000 1.000000 1.000000 1.000000
6.536537 1.682401 1.000000 1.000000 1.000000 1.000000
6.546547 1.681960 1.000000 1.000000 1.000000 1.000000
6.556557 1.681520 1.000000 1.000000 1.000000 1.000000
6.566567 1.681081 1.000000 1.000000 1.000000 1.000000
6.576577 1.680643 1.000000 1.000000 1.000000 1.000000
6.586587 1.680205 1.000000 1.000000 1.000000 1.000000
6.596597 1.679768 1.000000 1.000000 1.000000 1.000000
6.606607 1.679332 1.000000 1.000000 1.000000 1.000000
6.616617 1.678897 1.000000 1.000000 1.000000 1.000000
6.626627 1.678463 1.000000 1.000000 1.000000 1.000000
6.636637 1.678029 1.000000 1.000000 1.000000 1.000000
6.646647 1.677596 1.000000 1.000000 1.000000 1.000000
6.656657 1.677164 1.000000 1.000000 1.000000 1.000000
6.666667 1.676733 1.000000 1.000000 1.000000 1.000000
6.676677 1.676302 1.000000 1.000000 1.000000 1.000000
6.686687 1.675872 1.000000 1.000000 1.000000 1.000000
6.696697 1.675443 1.000000 1.000000 1.000000 1.000000
6.706707 1.675015 1.000000 1.000000 1.000000 1.000000
6.716717 1.674588 1.000000 1.000000 1.000000 1.000000
6.726727 1.674161 1.000000 1.000000 1.000000 1.000000
6.736737 1.673735 1.000000 1.000000 1.000000 1.000000
6.746747 1.673310 1.000000 1.000000 1.000000 1.000000
6.756757 1.672886 1.000000 1.000000 1.000000 1.000000
6.766767 1.672462 1.000000 1.000000 1.000000 1.000000
6.776777 1.672039 1.000000 1.000000 1.000000 1.000000
6.786787 1.671617 1.000000 1.000000 1.000000 1.000000
6.796797 1.671196 1.000000 1.000000 1.000000 1.000000
6.806807 1.670775 1.000000 1.000000 1.000000 1.000000
6.816817 1.670356 1.000000 1.000000 1.000000 1.000000
6.826827 1.669936 1.000000 1.000000 1.000000 1.000000
6.836837 1.669518 1.000000 1.000000 1.000000 1.000000
6.846847 1.669101 1.000000 1.000000 1.000000 1.000000
6.856857 1.668684 1.000000 1.000000 1.000000 1.000000
6.866867 1.668268 1.000000 1.000000 1.000000 1.000000
6.876877 1.667852 1.000000 1.000000 1.000000 1.000000
6.886887 1.667438 1.000000 1.000000 1.000000 1.000000
6.896897 1.667024 1.000000 1.000000 1.000000 1.000000
6.906907 1.666611 1.000000 1.000000 1.000000 1.000000
6.916917 1.666198 1.000000 1.000000 1.000000 1.000000
6.926927 1.665786 1.000000 1.000000 1.000000 1.000000
6.936937 1.665375 1.000000 1.000000 1.000000 1.000000
6.946947 1.664965 1.000000 1.000000 1.000000 1.000000
6.956957 1.664556 1.000000 1.000000 1.000000 1.000000
6.966967 1.664147 1.000000 1.000000 1.000000 1.000000
6.976977 1.663739 1.000000 1.000000 1.000000 1.000000
6.986987 1.663331 1.000000 1.000000 1.000000 1.000000
6.996997 1.662925 1.000000 1.000000 1.000000 1.000000
7.007007 1.662519 1.000000 1.000000 1.000000 1.000000
7.017017 1.662113 1.000000 1.000000 1.000000 1.000000
7.027027 1.661709 1.000000 1.000000 1.000000 1.000000
7.037037 1.661305 1.000000 1.000000 1.000000 1.000000
7.047047 1.660902 1.000000 1.000000 1.000000 1.000000
7.057057 1.660500 1.000000 1.000000 1.000000 1.000000
7.067067 1.660098 1.000000 1.000000 1.000000 1.000000
7.077077 1.659697 1.000000 1.000000 1.000000 1.000000
7.087087 1.659297 1.000000 1.000000 1.000000 1.000000
7.097097 1.658897 1.000000 1.000000 1.000000 1.000000
7.107107 1.658498 1.000000 1.000000 1.000000 1.000000
7.117117 1.658100 1.000000 1.000000 1.000000 1.000000
7.127127 1.657702 1.000000 1.000000 1.000000 1.000000
7.137137 1.657305 1.000000 1.000000 1.000000 1.000000
7.147147 1.656909 1.000000 1.000000 1.000000 1.000000
7.157157 1.656514 1.000000 1.000000 1.000000 1.000000
7.167167 1.656119 1.000000 1.000000 1.000000 1.000000
7.177177 1.655725 1.000000 1.000000 1.000000 1.000000
7.187187 1.655331 1.000000 1.000000 1.000000 1.000000
7.197197 1.654939 1.000000 1.000000 1.000000 1.000000
7.207207 1.654547 1.000000 1.000000 1.000000 1.000000
7.217217 1.654155 1.000000 1.000000 1.000000 1.000000
7.227227 1.653764 1.000000 1.000000 1.000000 1.000000
7.237237 1.653374 1.000000 1.000000 1.000000 1.000000
7.247247 1.652985 1.000000 1.000000 1.000000 1.000000
7.257257 1.652596 1.000000 1.000000 1.000000 1.000000
7.267267 1.652208 1.000000 1.000000 1.000000 1.000000
7.277277 1.651821 1.000000 1.000000 1.000000 1.000000
7.287287 1.651434 1.000000 1.000000 1.000000 1.000000
7.297297 1.651048 1.000000 1.000000 1.000000 1.000000
7.307307 1.650663 1.000000 1.000000 1.000000 1.000000
7.317317 1.650278 1.000000 1.000000 1.000000 1.000000
7.327327 1.649894 1.000000 1.000000 1.000000 1.000000
7.337337 1.649511 1.000000 1.000000 1.000000 1.000000
7.347347 1.649128 1.000000 1.000000 1.000000 1.000000
7.357357 1.648746 1.000000 1.000000 1.000000 1.000000
7.367367 1.648364 1.000000 1.000000 1.000000 1.000000
7.377377 1.647983 1.000000 1.000000 1.000000 1.000000
7.387387 1.647603 1.000000 1.000000 1.000000 1.000000
7.397397 1.647224 1.000000 1.000000 1.000000 1.000000
7.407407 1.646845 1.000000 1.000000 1.000000 1.000000
7.417417 1.646466 1.000000 1.000000 1.000000 1.000000
7.427427 1.646089 1.000000 1.000000 1.000000 1.000000
7.437437 1.645712 1.000000 1.000000 1.000000 1.000000
7.447447 1.645336 1.000000 1.000000 1.000000 1.000000
7.457457 1.644960 1.000000 1.000000 1.000000 1.000000
7.467467 1.644585 1.000000 1.000000 1.000000 1.000000
7.477477 1.644210 1.000000 1.000000 1.000000 1.000000
7.487487 1.643837 1.000000 1.000000 1.000000 1.000000
7.497497 1.643463 1.000000 1.000000 1.000000 1.000000
7.507508 1.643091 1.000000 1.000000 1.000000 1.000000
7.517518 1.642719 1.000000 1.000000 1.000000 1.000000
7.527528 1.642348 1.000000 1.000000 1.000000 1.000000
7.537538 1.641977 1.000000 1.000000 1.000000 1.000000
7.547548 1.641607 1.000000 1.000000 1.000000 1.000000
7.557558 1.641237 1.000000 1.000000 1.000000 1.000000
7.567568 1.640869 1.000000 1.000000 1.000000 1.000000
7.577578 1.640500 1.000000 1.000000 1.000000 1.000000
7.587588 1.640133 1.000000 1.000000 1.000000 1.000000
7.597598 1.639766 1.000000 1.000000 1.000000 1.000000
7.607608 1.639399 1.000000 1.000000 1.000000 1.000000
7.617618 1.639034 1.000000 1.000000 1.000000 1.000000
7.627628 1.638669 1.000000 1.000000 1.000000 1.000000
7.637638 1.638304 1.000000 1.000000 1.000000 1.000000
7.647648 1.637940 1.000000 1.000000 1.000000 1.000000
7.657658 1.637577 1.000000 1.000000 1.000000 1.000000
7.667668 1.637214 1.000000 1.000000 1.000000 1.000000
7.677678 1.636852 1.000000 1.000000 1.000000 1.000000
7.687688 1.636490 1.000000 1.000000 1.000000 1.000000
7.697698 1.636129 1.000000 1.000000 1.000000 1.000000
7.707708 1.635769 1.000000 1.000000 1.000000 1.000000
7.717718 1.635409 1.000000 1.000000 1.000000 1.000000
7.727728 1.635050 1.000000 1.000000 1.000000 1.000000
7.737738 1.634692 1.000000 1.000000 1.000000 1.000000
7.747748 1.634334 1.000000 1.000000 1.000000 1.000000
7.757758 1.633976 1.000000 1.000000 1.000000 1.000000
7.767768 1.633620 1.000000 1.000000 1.000000 1.000000
7.777778 1.633263 1.000000 1.000000 1.000000 1.000000
7.787788 1.632908 1.000000 1.000000 1.000000 1.000000
7.797798 1.632553 1.000000 1.000000 1.000000 1.000000
7.807808 1.632198 1.000000 1.000000 1.000000 1.000000
7.817818 1.631844 1.000000 1.000000 1.000000 1.000000
7.827828 1.631491 1.000000 1.000000 1.000000 1.000000
7.837838 1.631138 1.000000 1.000000 1.000000 1.000000
7.847848 1.630786 1.000000 1.000000 1.000000 1.000000
7.857858 1.630435 1.000000 1.000000 1.000000 1.000000
7.867868 1.630084 1.000000 1.000000 1.000000 1.000000
7.877878 1.629733 1.000000 1.000000 1.000000 1.000000
7.887888 1.629383 1.000000 1.000000 1.000000 1.000000
7.897898 1.629034 1.000000 1.000000 1.000000 1.000000
7.907908 1.628685 1.000000 1.000000 1.000000 1.000000
7.917918 1.628337 1.000000 1.000000 1.000000 1.000000
7.927928 1.627990 1.000000 1.000000 1.000000 1.000000
7.937938 1.627643 1.000000 1.000000 1.000000 1.000000
7.947948 1.627296 1.000000 1.000000 1.000000 1.000000
7.957958 1.626950 1.000000 1.000000 1.000000 1.000000
7.967968 1.626605 1.000000 1.000000 1.000000 1.000000
7.977978 1.626260 1.000000 1.000000 1.000000 1.000000
7.987988 1.625916 1.000000 1.000000 1.000000 1.000000
7.997998 1.625572 1.000000 1.000000 1.000000 1.000000
8.008008 1.625229 1.000000 1.000000 1.000000 1.000000
8.018018 1.624887 1.000000 1.000000 1.000000 1.000000
8.028028 1.624545 1.000000 1.000000 1.000000 1.000000
8.038038 1.624203 1.000000 1.000000 1.000000 1.000000
8.048048 1.623862 1.000000 1.000000 1.000000 1.000000
8.058058 1.623522 1.000000 1.000000 1.000000 1.000000
8.068068 1.623182 1.000000 1.000000 1.000000 1.000000
8.078078 1.622843 1.000000 1.000000 1.000000 1.000000
8.088088 1.622504 1.000000 1.000000 1.000000 1.000000
8.098098 1.622166 1.000000 1.000000 1.000000 1.000000
8.108108 1.621828 1.000000 1.000000 1.000000 1.000000
8.118118 1.621491 1.000000 1.000000 1.000000 1.000000
8.128128 1.621155 1.000000 1.000000 1.000000 1.000000
8.138138 1.620819 1.000000 1.000000 1.000000 1.000000
8.148148 1.620483 1.000000 1.000000 1.000000 1.000000
8.158158 1.620148 1.000000 1.000000 1.000000 1.000000
8.168168 1.619814 1.000000 1.000000 1.000000 1.000000
8.178178 1.619480 1.000000 1.000000 1.000000 1.000000
8.188188 1.619147 1.000000 1.000000 1.000000 1.000000
8.198198 1.618814 1.000000 1.000000 1.000000 1.000000
8.208208 1.618481 1.000000 1.000000 1.000000 1.000000
8.218218 1.618150 1.000000 1.000000 1.000000 1.000000
8.228228 1.617818 1.000000 1.000000 1.000000 1.000000
8.238238 1.617488 1.000000 1.000000 1.000000 1.000000
8.248248 1.617158 1.000000 1.000000 1.000000 1.000000
8.258258 1.616828 1.000000 1.000000 1.000000 1.000000
8.268268 1.616499 1.000000 1.000000 1.000000 1.000000
8.278278 1.616170 1.000000 1.000000 1.000000 1.000000
8.288288 1.615842 1.000000 1.000000 1.000000 1.000000
8.298298 1.615514 1.000000 1.000000 1.000000 1.000000
8.308308 1.615187 1.000000 1.000000 1.000000 1.000000
8.318318 1.614861 1.000000 1.000000 1.000000 1.000000
8.328328 1.614535 1.000000 1.000000 1.000000 1.000000
8.338338 1.614209 1.000000 1.000000 1.000000 1.000000
8.348348 1.613884 1.000000 1.000000 1.000000 1.000000
8.358358 1.613560 1.000000 1.000000 1.000000 1.000000
8.368368 1.613235 1.000000 1.000000 1.000000 1.000000
8.378378 1.612912 1.000000 1.000000 1.000000 1.000000
8.388388 1.612589 1.000000 1.000000 1.000000 1.000000
8.398398 1.612266 1.000000 1.000000 1.000000 1.000000
8.408408 1.611944 1.000000 1.000000 1.000000 1.000000
8.418418 1.611623 1.000000 1.000000 1.000000 1.000000
8.428428 1.611302 1.000000 1.000000 1.000000 1.000000
8.438438 1.610981 1.000000 1.000000 1.000000 1.000000
8.448448 1.610662 1.000000 1.000000 1.000000 1.000000
8.458458 1.610342 1.000000 1.000000 1.000000 1.000000
8.468468 1.610023 1.000000 1.000000 1.000000 1.000000
8.478478 1.609705 1.000000 1.000000 1.000000 1.000000
8.488488 1.609387 1.000000 1.000000 1.000000 1.000000
8.498498 1.609069 1.000000 1.000000 1.000000 1.000000
8.508509 1.608752 1.000000 1.000000 1.000000 1.000000
8.518519 1.608435 1.000000 1.000000 1.000000 1.000000
8.528529 1.608119 1.000000 1.000000 1.000000 1.000000
8.538539 1.607804 1.000000 1.000000 1.000000 1.000000
8.548549 1.607489 1.000000 1.000000 1.000000 1.000000
8.558559 1.607174 1.000000 1.000000 1.000000 1.000000
8.568569 1.606860 1.000000 1.000000 1.000000 1.000000
8.578579 1.606546 1.000000 1.000000 1.000000 1.000000
8.588589 1.606233 1.000000 1.000000 1.000000 1.000000
8.598599 1.605921 1.000000 1.000000 1.000000 1.000000
8.608609 1.605609 1.000000 1.000000 1.000000 1.000000
8.618619 1.605297 1.000000 1.000000 1.000000 1.000000
8.628629 1.604986 1.000000 1.000000 1.000000 1.000000
8.638639 1.604675 1.000000 1.000000 1.000000 1.000000
8.648649 1.604365 1.000000 1.000000 1.000000 1.000000
8.658659 1.604055 1.000000 1.000000 1.000000 1.000000
8.668669 1.603746 1.000000 1.000000 1.000000 1.000000
8.678679 1.603437 1.000000 1.000000 1.000000 1.000000
8.688689 1.603128 1.000000 1.000000 1.000000 1.000000
8.698699 1.602821 1.000000 1.000000 1.000000 1.000000
8.708709 1.602513 1.000000 1.000000 1.000000 1.000000
8.718719 1.602206 1.000000 1.000000 1.000000 1.000000
8.728729 1.601900 1.000000 1.000000 1.000000 1.000000
8.738739 1.601594 1.000000 1.000000 1.000000 1.000000
8.748749 1.601288 1.000000 1.000000 1.000000 1.000000
8.758759 1.600983 1.000000 1.000000 1.000000 1.000000
8.768769 1.600678 1.000000 1.000000 1.000000 1.000000
8.778779 1.600374 1.000000 1.000000 1.000000 1.000000
8.788789 1.600071 1.000000 1.000000 1.000000 1.000000
8.798799 1.599767 1.000000 1.000000 1.000000 1.000000
8.808809 1.599465 1.000000 1.000000 1.000000 1.000000
8.818819 1.599162 1.000000 1.000000 1.000000 1.000000
8.828829 1.598860 1.000000 1.000000 1.000000 1.000000
8.838839 1.598559 1.000000 1.000000 1.000000 1.000000
8.848849 1.598258 1.000000 1.000000 1.000000 1.000000
8.858859 1.597958 1.000000 1.000000 1.000000 1.000000
8.868869 1.597658 1.000000 1.000000 1.000000 1.000000
8.878879 1.597358 1.000000 1.000000 1.000000 1.000000
8.888889 1.597059 1.000000 1.000000 1.000000 1.000000
8.898899 1.596760 1.000000 1.000000 1.000000 1.000000
8.908909 1.596462 1.000000 1.000000 1.000000 1.000000
8.918919 1.596164 1.000000 1.000000 1.000000 1.000000
8.928929 1.595867 1.000000 1.000000 1.000000 1.000000
8.938939 1.595570 1.000000 1.000000 1.000000 1.000000
8.948949 1.595273 1.000000 1.000000 1.000000 1.000000
8.958959 1.594977 1.000000 1.000000 1.000000 1.000000
8.968969 1.594682 1.000000 1.000000 1.000000 1.000000
8.978979 1.594387 1.000000 1.000000 1.000000 1.000000
8.988989 1.594092 1.000000 1.000000 1.000000 1.000000
8.998999 1.593798 1.000000 1.000000 1.000000 1.000000
9.009009 1.593504 1.000000 1.000000 1.000000 1.000000
9.019019 1.593211 1.000000 1.000000 1.000000 1.000000
9.029029 1.592918 1.000000 1.000000 1.000000 1.000000
9.039039 1.592625 1.000000 1.000000 1.000000 1.000000
9.049049 1.592333 1.000000 1.000000 1.000000 1.000000
9.059059 1.592042 1.000000 1.000000 1.000000 1.000000
9.069069 1.591750 1.000000 1.000000 1.000000 1.000000
9.079079 1.591460 1.000000 1.000000 1.000000 1.000000
9.089089 1.591169 1.000000 1.000000 1.000000 1.000000
9.099099 1.590879 1.000000 1.000000 1.000000 1.000000
9.109109 1.590590 1.000000 1.000000 1.000000 1.000000
9.119119 1.590301 1.000000 1.000000 1.000000 1.000000
9.129129 1.590012 1.000000 1.000000 1.000000 1.000000
9.139139 1.589724 1.000000 1.000000 1.000000 1.000000
9.149149 1.589436 1.000000 1.000000 1.000000 1.000000
9.159159 1.589149 1.000000 1.000000 1.000000 1.000000
9.169169 1.588862 1.000000 1.000000 1.000000 1.000000
9.179179 1.588576 1.000000 1.000000 1.000000 1.000000
9.189189 1.588290 1.000000 1.000000 1.000000 1.000000
9.199199 1.588004 1.000000 1.000000 1.000000 1.000000
9.209209 1.587719 1.000000 1.000000 1.000000 1.000000
9.219219 1.587434 1.000000 1.000000 1.000000 1.000000
9.229229 1.587149 1.000000 1.000000 1.000000 1.000000
9.239239 1.586865 1.000000 1.000000 1.000000 1.000000
9.249249 1.586582 1.000000 1.000000 1.000000 1.000000
9.259259 1.586299 1.000000 1.000000 1.000000 1.000000
9.269269 1.586016 1.000000 1.000000 1.000000 1.000000
9.279279 1.585734 1.000000 1.000000 1.000000 1.000000
9.289289 1.585452 1.000000 1.000000 1.000000 1.000000
9.299299 1.585170 1.000000 1.000000 1.000000 1.000000
9.309309 1.584889 1.000000 1.000000 1.000000 1.000000
9.319319 1.584609 1.000000 1.000000 1.000000 1.000000
9.329329 1.584328 1.000000 1.000000 1.000000 1.000000
9.339339 1.584049 1.000000 1.000000 1.000000 1.000000
9.349349 1.583769 1.000000 1.000000 1.000000 1.000000
9.359359 1.583490 1.000000 1.000000 1.000000 1.000000
9.369369 1.583211 1.000000 1.000000 1.000000 1.000000
9.379379 1.582933 1.000000 1.000000 1.000000 1.000000
9.389389 1.582655 1.000000 1.000000 1.000000 1.000000
9.399399 1.582378 1.000000 1.000000 1.000000 1.000000
9.409409 1.582101 1.000000 1.000000 1.000000 1.000000
9.419419 1.581824 1.000000 1.000000 1.000000 1.000000
9.429429 1.581548 1.000000 1.000000 1.000000 1.000000
9.439439 1.581272 1.000000 1.000000 1.000000 1.000000
9.449449 1.580997 1.000000 1.000000 1.000000 1.000000
9.459459 1.580722 1.000000 1.000000 1.000000 1.000000
9.469469 1.580447 1.000000 1.000000 1.000000 1.000000
9.479479 1.580173 1.000000 1.000000 1.000000 1.000000
9.489489 1.579899 1.000000 1.000000 1.000000 1.000000
9.499499 1.579626 1.000000 1.000000 1.000000 1.000000
9.509510 1.579353 1.000000 1.000000 1.000000 1.000000
9.519520 1.579080 1.000000 1.000000 1.000000 1.000000
9.529530 1.578808 1.000000 1.000000 1.000000 1.000000
9.539540 1.578536 1.000000 1.000000 1.000000 1.000000
9.549550 1.578264 1.000000 1.000000 1.000000 1.000000
9.559560 1.577993 1.000000 1.000000 1.000000 1.000000
9.569570 1.577723 1.000000 1.000000 1.000000 1.000000
9.579580 1.577452 1.000000 1.000000 1.000000 1.000000
9.589590 1.577182 1.000000 1.000000 1.000000 1.000000
9.599600 1.576913 1.000000 1.000000 1.000000 1.000000
9.609610 1.576644 1.000000 1.000000 1.000000 1.000000
9.619620 1.576375 1.000000 1.000000 1.000000 1.000000
9.629630 1.576107 1.000000 1.000000 1.000000 1.000000
9.639640 1.575839 1.000000 1.000000 1.000000 1.000000
9.649650 1.575571 1.000000 1.000000 1.000000 1.000000
9.659660 1.575304 1.000000 1.000000 1.000000 1.000000
9.669670 1.575037 1.000000 1.000000 1.000000 1.000000
9.679680 1.574770 1.000000 1.000000 1.000000 1.000000
9.689690 1.574504 1.000000 1.000000 1.000000 1.000000
9.699700 1.574239 1.000000 1.000000 1.000000 1.000000
9.709710 1.573973 1.000000 1.000000 1.000000 1.000000
9.719720 1.573708 1.000000 1.000000 1.000000 1.000000
9.729730 1.573444 1.000000 1.000000 1.000000 1.000000
9.739740 1.573179 1.000000 1.000000 1.000000 1.000000
9.749750 1.572916 1.000000 1.000000 1.000000 1.000000
9.759760 1.572652 1.000000 1.000000 1.000000 1.000000
9.769770 1.572389 1.000000 1.000000 1.000000 1.000000
9.779780 1.572126 1.000000 1.000000 1.000000 1.000000
9.789790 1.571864 1.000000 1.000000 1.000000 1.000000
9.799800 1.571602 1.000000 1.000000 1.000000 1.000000
9.809810 1.571340 1.000000 1.000000 1.000000 1.000000
9.819820 1.571079 1.000000 1.000000 1.000000 1.000000
9.829830 1.570818 1.000000 1.000000 1.000000 1.000000
9.839840 1.570558 1.000000 1.000000 1.000000 1.000000
9.849850 1.570297 1.000000 1.000000 1.000000 1.000000
9.859860 1.570038 1.000000 1.000000 1.000000 1.000000
9.869870 1.569778 1.000000 1.000000 1.000000 1.000000
9.879880 1.569519 1.000000 1.000000 1.000000 1.000000
9.889890 1.569260 1.000000 1.000000 1.000000 1.000000
9.899900 1.569002 1.000000 1.000000 1.000000 1.000000
9.909910 1.568744 1.000000 1.000000 1.000000 1.000000
9.919920 1.568486 1.000000 1.000000 1.000000 1.000000
9.929930 1.568229 1.000000 1.000000 1.000000 1.000000
9.939940 1.567972 1.000000 1.000000 1.000000 1.000000
9.949950 1.567716 1.000000 1.000000 1.000000 1.000000
9.959960 1.567460 1.000000 1.000000 1.000000 1.000000
9.969970 1.567204 1.000000 1.000000 1.000000 1.000000
9.979980 1.566948 1.000000 1.000000 1.000000 1.000000
9.989990 1.566693 1.000000 1.000000 1.000000 1.000000
10.000000 1.566438 1.000000 1.000000 1.000000 1.000000


==> numerical_data/exhaustive_service_policy/exhaustive_data_I_3_2_0.txt <==
Hat_T_j_values Throughput Alpha0 Alpha1 Alpha2 Alpha3
0.000000 2.260000 0.346320 1.000000 0.484848 0.719697
0.010010 2.260000 0.347707 1.000000 0.486790 0.722579
0.020020 2.260000 0.349094 1.000000 0.488731 0.725460
0.030030 2.260000 0.350480 1.000000 0.490672 0.728342
0.040040 2.260000 0.351867 1.000000 0.492614 0.731224
0.050050 2.260000 0.353254 1.000000 0.494555 0.734105
0.060060 2.260000 0.354640 1.000000 0.496496 0.736987
0.070070 2.260000 0.356027 1.000000 0.498438 0.739869
0.080080 2.260000 0.357414 1.000000 0.500379 0.742750
0.090090 2.260000 0.358800 1.000000 0.502321 0.745632
0.100100 2.260000 0.360187 1.000000 0.504262 0.748514
0.110110 2.260000 0.361574 1.000000 0.506203 0.751395
0.120120 2.260000 0.362960 1.000000 0.508145 0.754277
0.130130 2.260000 0.364347 1.000000 0.510086 0.757159
0.140140 2.260000 0.365734 1.000000 0.512027 0.760040
0.150150 2.260000 0.367120 1.000000 0.513969 0.762922
0.160160 2.260000 0.368507 1.000000 0.515910 0.765804
0.170170 2.260000 0.369894 1.000000 0.517851 0.768685
0.180180 2.260000 0.371280 1.000000 0.519793 0.771567
0.190190 2.260000 0.372667 1.000000 0.521734 0.774449
0.200200 2.260000 0.374054 1.000000 0.523675 0.777330
0.210210 2.260000 0.375440 1.000000 0.525617 0.780212
0.220220 2.260000 0.376827 1.000000 0.527558 0.783094
0.230230 2.260000 0.378214 1.000000 0.529499 0.785975
0.240240 2.260000 0.379600 1.000000 0.531441 0.788857
0.250250 2.260000 0.380987 1.000000 0.533382 0.791739
0.260260 2.260000 0.382374 1.000000 0.535323 0.794620
0.270270 2.260000 0.383760 1.000000 0.537265 0.797502
0.280280 2.260000 0.385147 1.000000 0.539206 0.800384
0.290290 2.260000 0.386534 1.000000 0.541147 0.803265
0.300300 2.260000 0.387920 1.000000 0.543089 0.806147
0.310310 2.260000 0.389307 1.000000 0.545030 0.809029
0.320320 2.260000 0.390694 1.000000 0.546971 0.811910
0.330330 2.260000 0.392080 1.000000 0.548913 0.814792
0.340340 2.260000 0.393467 1.000000 0.550854 0.817674
0.350350 2.260000 0.394854 1.000000 0.552795 0.820555
0.360360 2.260000 0.396240 1.000000 0.554737 0.823437
0.370370 2.260000 0.397627 1.000000 0.556678 0.826319
0.380380 2.260000 0.399014 1.000000 0.558619 0.829200
0.390390 2.260000 0.400400 1.000000 0.560561 0.832082
0.400400 2.260000 0.401787 1.000000 0.562502 0.834964
0.410410 2.260000 0.403174 1.000000 0.564443 0.837845
0.420420 2.260000 0.404560 1.000000 0.566385 0.840727
0.430430 2.260000 0.405947 1.000000 0.568326 0.843609
0.440440 2.260000 0.407334 1.000000 0.570267 0.846490
0.450450 2.260000 0.408720 1.000000 0.572209 0.849372
0.460460 2.260000 0.410107 1.000000 0.574150 0.852254
0.470470 2.260000 0.411494 1.000000 0.576091 0.855135
0.480480 2.260000 0.412880 1.000000 0.578033 0.858017
0.490490 2.260000 0.414267 1.000000 0.579974 0.860899
0.500501 2.260000 0.415654 1.000000 0.581915 0.863780
0.510511 2.260000 0.417040 1.000000 0.583857 0.866662
0.520521 2.260000 0.418427 1.000000 0.585798 0.869544
0.530531 2.260000 0.419814 1.000000 0.587739 0.872425
0.540541 2.260000 0.421200 1.000000 0.589681 0.875307
0.550551 2.260000 0.422587 1.000000 0.591622 0.878189
0.560561 2.260000 0.423974 1.000000 0.593563 0.881070
0.570571 2.260000 0.425360 1.000000 0.595505 0.883952
0.580581 2.260000 0.426747 1.000000 0.597446 0.886834
0.590591 2.260000 0.428134 1.000000 0.599387 0.889715
0.600601 2.260000 0.429520 1.000000 0.601329 0.892597
0.610611 2.260000 0.430907 1.000000 0.603270 0.895479
0.620621 2.260000 0.432294 1.000000 0.605211 0.898360
0.630631 2.260000 0.433680 1.000000 0.607153 0.901242
0.640641 2.260000 0.435067 1.000000 0.609094 0.904124
0.650651 2.260000 0.436454 1.000000 0.611035 0.907005
0.660661 2.260000 0.437840 1.000000 0.612977 0.909887
0.670671 2.260000 0.439227 1.000000 0.614918 0.912769
0.680681 2.260000 0.440614 1.000000 0.616859 0.915650
0.690691 2.260000 0.442000 1.000000 0.618801 0.918532
0.700701 2.260000 0.443387 1.000000 0.620742 0.921414
0.710711 2.260000 0.444774 1.000000 0.622683 0.924296
0.720721 2.260000 0.446160 1.000000 0.624625 0.927177
0.730731 2.260000 0.447547 1.000000 0.626566 0.930059
0.740741 2.260000 0.448934 1.000000 0.628507 0.932941
0.750751 2.260000 0.450320 1.000000 0.630449 0.935822
0.760761 2.260000 0.451707 1.000000 0.632390 0.938704
0.770771 2.260000 0.453094 1.000000 0.634331 0.941586
0.780781 2.260000 0.454480 1.000000 0.636273 0.944467
0.790791 2.260000 0.455867 1.000000 0.638214 0.947349
0.800801 2.260000 0.457254 1.000000 0.640155 0.950231
0.810811 2.260000 0.458640 1.000000 0.642097 0.953112
0.820821 2.260000 0.460027 1.000000 0.644038 0.955994
0.830831 2.260000 0.461414 1.000000 0.645979 0.958876
0.840841 2.260000 0.462800 1.000000 0.647921 0.961757
0.850851 2.260000 0.464187 1.000000 0.649862 0.964639
0.860861 2.260000 0.465574 1.000000 0.651803 0.967521
0.870871 2.260000 0.466960 1.000000 0.653745 0.970402
0.880881 2.260000 0.468347 1.000000 0.655686 0.973284
0.890891 2.260000 0.469734 1.000000 0.657627 0.976166
0.900901 2.260000 0.471120 1.000000 0.659569 0.979047
0.910911 2.260000 0.472507 1.000000 0.661510 0.981929
0.920921 2.260000 0.473894 1.000000 0.663451 0.984811
0.930931 2.260000 0.475280 1.000000 0.665393 0.987692
0.940941 2.260000 0.476667 1.000000 0.667334 0.990574
0.950951 2.260000 0.478054 1.000000 0.669275 0.993456
0.960961 2.260000 0.479440 1.000000 0.671217 0.996337
0.970971 2.260000 0.480827 1.000000 0.673158 0.999219
0.980981 2.259731 0.482130 1.000000 0.674981 1.000000
0.990991 2.259364 0.483401 1.000000 0.676761 1.000000
1.001001 2.258998 0.484672 1.000000 0.678541 1.000000
1.011011 2.258634 0.485943 1.000000 0.680320 1.000000
1.021021 2.258273 0.487214 1.000000 0.682100 1.000000
1.031031 2.257913 0.488485 1.000000 0.683879 1.000000
1.041041 2.257555 0.489756 1.000000 0.685659 1.000000
1.051051 2.257199 0.491027 1.000000 0.687438 1.000000
1.061061 2.256845 0.492298 1.000000 0.689218 1.000000
1.071071 2.256492 0.493570 1.000000 0.690997 1.000000
1.081081 2.256142 0.494841 1.000000 0.692777 1.000000
1.091091 2.255793 0.496112 1.000000 0.694557 1.000000
1.101101 2.255446 0.497383 1.000000 0.696336 1.000000
1.111111 2.255101 0.498654 1.000000 0.698116 1.000000
1.121121 2.254757 0.499925 1.000000 0.699895 1.000000
1.131131 2.254415 0.501196 1.000000 0.701675 1.000000
1.141141 2.254075 0.502467 1.000000 0.703454 1.000000
1.151151 2.253737 0.503738 1.000000 0.705234 1.000000
1.161161 2.253400 0.505010 1.000000 0.707013 1.000000
1.171171 2.253065 0.506281 1.000000 0.708793 1.000000
1.181181 2.252732 0.507552 1.000000 0.710573 1.000000
1.191191 2.252401 0.508823 1.000000 0.712352 1.000000
1.201201 2.252071 0.510094 1.000000 0.714132 1.000000
1.211211 2.251742 0.511365 1.000000 0.715911 1.000000
1.221221 2.251416 0.512636 1.000000 0.717691 1.000000
1.231231 2.251091 0.513907 1.000000 0.719470 1.000000
1.241241 2.250767 0.515179 1.000000 0.721250 1.000000
1.251251 2.250445 0.516450 1.000000 0.723029 1.000000
1.261261 2.250125 0.517721 1.000000 0.724809 1.000000
1.271271 2.249806 0.518992 1.000000 0.726589 1.000000
1.281281 2.249489 0.520263 1.000000 0.728368 1.000000
1.291291 2.249174 0.521534 1.000000 0.730148 1.000000
1.301301 2.248860 0.522805 1.000000 0.731927 1.000000
1.311311 2.248547 0.524076 1.000000 0.733707 1.000000
1.321321 2.248236 0.525347 1.000000 0.735486 1.000000
1.331331 2.247926 0.526619 1.000000 0.737266 1.000000
1.341341 2.247618 0.527890 1.000000 0.739045 1.000000
1.351351 2.247312 0.529161 1.000000 0.740825 1.000000
1.361361 2.247007 0.530432 1.000000 0.742605 1.000000
1.371371 2.246703 0.531703 1.000000 0.744384 1.000000
1.381381 2.246401 0.532974 1.000000 0.746164 1.000000
1.391391 2.246100 0.534245 1.000000 0.747943 1.000000
1.401401 2.245801 0.535516 1.000000 0.749723 1.000000
1.411411 2.245503 0.536787 1.000000 0.751502 1.000000
1.421421 2.245206 0.538059 1.000000 0.753282 1.000000
1.431431 2.244911 0.539330 1.000000 0.755061 1.000000
1.441441 2.244618 0.540601 1.000000 0.756841 1.000000
1.451451 2.244325 0.541872 1.000000 0.758621 1.000000
1.461461 2.244034 0.543143 1.000000 0.760400 1.000000
1.471471 2.243745 0.544414 1.000000 0.762180 1.000000
1.481481 2.243457 0.545685 1.000000 0.763959 1.000000
1.491491 2.243170 0.546956 1.000000 0.765739 1.000000
1.501502 2.242884 0.548227 1.000000 0.767518 1.000000
1.511512 2.242600 0.549499 1.000000 0.769298 1.000000
1.521522 2.242317 0.550770 1.000000 0.771078 1.000000
1.531532 2.242035 0.552041 1.000000 0.772857 1.000000
1.541542 2.241755 0.553312 1.000000 0.774637 1.000000
1.551552 2.241476 0.554583 1.000000 0.776416 1.000000
1.561562 2.241198 0.555854 1.000000 0.778196 1.000000
1.571572 2.240922 0.557125 1.000000 0.779975 1.000000
1.581582 2.240646 0.558396 1.000000 0.781755 1.000000
1.591592 2.240372 0.559667 1.000000 0.783534 1.000000
1.601602 2.240099 0.560939 1.000000 0.785314 1.000000
1.611612 2.239828 0.562210 1.000000 0.787094 1.000000
1.621622 2.239558 0.563481 1.000000 0.788873 1.000000
1.631632 2.239289 0.564752 1.000000 0.790653 1.000000
1.641642 2.239021 0.566023 1.000000 0.792432 1.000000
1.651652 2.238754 0.567294 1.000000 0.794212 1.000000
1.661662 2.238488 0.568565 1.000000 0.795991 1.000000
1.671672 2.238224 0.569836 1.000000 0.797771 1.000000
1.681682 2.237961 0.571107 1.000000 0.799550 1.000000
1.691692 2.237699 0.572379 1.000000 0.801330 1.000000
1.701702 2.237438 0.573650 1.000000 0.803110 1.000000
1.711712 2.237179 0.574921 1.000000 0.804889 1.000000
1.721722 2.236920 0.576192 1.000000 0.806669 1.000000
1.731732 2.236663 0.577463 1.000000 0.808448 1.000000
1.741742 2.236407 0.578734 1.000000 0.810228 1.000000
1.751752 2.236151 0.580005 1.000000 0.812007 1.000000
1.761762 2.235897 0.581276 1.000000 0.813787 1.000000
1.771772 2.235645 0.582547 1.000000 0.815566 1.000000
1.781782 2.235393 0.583819 1.000000 0.817346 1.000000
1.791792 2.235142 0.585090 1.000000 0.819126 1.000000
1.801802 2.234892 0.586361 1.000000 0.820905 1.000000
1.811812 2.234644 0.587632 1.000000 0.822685 1.000000
1.821822 2.234396 0.588903 1.000000 0.824464 1.000000
1.831832 2.234150 0.590174 1.000000 0.826244 1.000000
1.841842 2.233905 0.591445 1.000000 0.828023 1.000000
1.851852 2.233660 0.592716 1.000000 0.829803 1.000000
1.861862 2.233417 0.593987 1.000000 0.831582 1.000000
1.871872 2.233175 0.595259 1.000000 0.833362 1.000000
1.881882 2.232934 0.596530 1.000000 0.835142 1.000000
1.891892 2.232694 0.597801 1.000000 0.836921 1.000000
1.901902 2.232455 0.599072 1.000000 0.838701 1.000000
1.911912 2.232217 0.600343 1.000000 0.840480 1.000000
1.921922 2.231979 0.601614 1.000000 0.842260 1.000000
1.931932 2.231743 0.602885 1.000000 0.844039 1.000000
1.941942 2.231508 0.604156 1.000000 0.845819 1.000000
1.951952 2.231274 0.605427 1.000000 0.847598 1.000000
1.961962 2.231041 0.606699 1.000000 0.849378 1.000000
1.971972 2.230809 0.607970 1.000000 0.851158 1.000000
1.981982 2.230578 0.609241 1.000000 0.852937 1.000000
1.991992 2.230347 0.610512 1.000000 0.854717 1.000000
2.002002 2.230118 0.611783 1.000000 0.856496 1.000000
2.012012 2.229890 0.613054 1.000000 0.858276 1.000000
2.022022 2.229662 0.614325 1.000000 0.860055 1.000000
2.032032 2.229436 0.615596 1.000000 0.861835 1.000000
2.042042 2.229211 0.616867 1.000000 0.863614 1.000000
2.052052 2.228986 0.618139 1.000000 0.865394 1.000000
2.062062 2.228762 0.619410 1.000000 0.867174 1.000000
2.072072 2.228540 0.620681 1.000000 0.868953 1.000000
2.082082 2.228318 0.621952 1.000000 0.870733 1.000000
2.092092 2.228097 0.623223 1.000000 0.872512 1.000000
2.102102 2.227877 0.624494 1.000000 0.874292 1.000000
2.112112 2.227658 0.625765 1.000000 0.876071 1.000000
2.122122 2.227439 0.627036 1.000000 0.877851 1.000000
2.132132 2.227222 0.628308 1.000000 0.879631 1.000000
2.142142 2.227006 0.629579 1.000000 0.881410 1.000000
2.152152 2.226790 0.630850 1.000000 0.883190 1.000000
2.162162 2.226575 0.632121 1.000000 0.884969 1.000000
2.172172 2.226361 0.633392 1.000000 0.886749 1.000000
2.182182 2.226148 0.634663 1.000000 0.888528 1.000000
2.192192 2.225936 0.635934 1.000000 0.890308 1.000000
2.202202 2.225725 0.637205 1.000000 0.892087 1.000000
2.212212 2.225514 0.638476 1.000000 0.893867 1.000000
2.222222 2.225305 0.639748 1.000000 0.895647 1.000000
2.232232 2.225096 0.641019 1.000000 0.897426 1.000000
2.242242 2.224888 0.642290 1.000000 0.899206 1.000000
2.252252 2.224681 0.643561 1.000000 0.900985 1.000000
2.262262 2.224474 0.644832 1.000000 0.902765 1.000000
2.272272 2.224269 0.646103 1.000000 0.904544 1.000000
2.282282 2.224064 0.647374 1.000000 0.906324 1.000000
2.292292 2.223860 0.648645 1.000000 0.908103 1.000000
2.302302 2.223657 0.649916 1.000000 0.909883 1.000000
2.312312 2.223455 0.651188 1.000000 0.911663 1.000000
2.322322 2.223253 0.652459 1.000000 0.913442 1.000000
2.332332 2.223052 0.653730 1.000000 0.915222 1.000000
2.342342 2.222852 0.655001 1.000000 0.917001 1.000000
2.352352 2.222653 0.656272 1.000000 0.918781 1.000000
2.362362 2.222455 0.657543 1.000000 0.920560 1.000000
2.372372 2.222257 0.658814 1.000000 0.922340 1.000000
2.382382 2.222060 0.660085 1.000000 0.924119 1.000000
2.392392 2.221864 0.661356 1.000000 0.925899 1.000000
2.402402 2.221669 0.662628 1.000000 0.927679 1.000000
2.412412 2.221474 0.663899 1.000000 0.929458 1.000000
2.422422 2.221280 0.665170 1.000000 0.931238 1.000000
2.432432 2.221087 0.666441 1.000000 0.933017 1.000000
2.442442 2.220894 0.667712 1.000000 0.934797 1.000000
2.452452 2.220703 0.668983 1.000000 0.936576 1.000000
2.462462 2.220512 0.670254 1.000000 0.938356 1.000000
2.472472 2.220321 0.671525 1.000000 0.940135 1.000000
2.482482 2.220132 0.672796 1.000000 0.941915 1.000000
2.492492 2.219943 0.674068 1.000000 0.943695 1.000000
2.502503 2.219755 0.675339 1.000000 0.945474 1.000000
2.512513 2.219568 0.676610 1.000000 0.947254 1.000000
2.522523 2.219381 0.677881 1.000000 0.949033 1.000000
2.532533 2.219195 0.679152 1.000000 0.950813 1.000000
2.542543 2.219010 0.680423 1.000000 0.952592 1.000000
2.552553 2.218825 0.681694 1.000000 0.954372 1.000000
2.562563 2.218641 0.682965 1.000000 0.956151 1.000000
2.572573 2.218458 0.684236 1.000000 0.957931 1.000000
2.582583 2.218275 0.685508 1.000000 0.959711 1.000000
2.592593 2.218093 0.686779 1.000000 0.961490 1.000000
2.602603 2.217912 0.688050 1.000000 0.963270 1.000000
2.612613 2.217732 0.689321 1.000000 0.965049 1.000000
2.622623 2.217552 0.690592 1.000000 0.966829 1.000000
2.632633 2.217372 0.691863 1.000000 0.968608 1.000000
2.642643 2.217194 0.693134 1.000000 0.970388 1.000000
2.652653 2.217016 0.694405 1.000000 0.972167 1.000000
2.662663 2.216839 0.695676 1.000000 0.973947 1.000000
2.672673 2.216662 0.696948 1.000000 0.975727 1.000000
2.682683 2.216486 0.698219 1.000000 0.977506 1.000000
2.692693 2.216311 0.699490 1.000000 0.979286 1.000000
2.702703 2.216136 0.700761 1.000000 0.981065 1.000000
2.712713 2.215962 0.702032 1.000000 0.982845 1.000000
2.722723 2.215789 0.703303 1.000000 0.984624 1.000000
2.732733 2.215616 0.704574 1.000000 0.986404 1.000000
2.742743 2.215444 0.705845 1.000000 0.988184 1.000000
2.752753 2.215272 0.707116 1.000000 0.989963 1.000000
2.762763 2.215101 0.708388 1.000000 0.991743 1.000000
2.772773 2.214931 0.709659 1.000000 0.993522 1.000000
2.782783 2.214761 0.710930 1.000000 0.995302 1.000000
2.792793 2.214592 0.712201 1.000000 0.997081 1.000000
2.802803 2.214423 0.713472 1.000000 0.998861 1.000000
2.812813 2.214194 0.714629 1.000000 1.000000 1.000000
2.822823 2.213855 0.715582 1.000000 1.000000 1.000000
2.832833 2.213517 0.716535 1.000000 1.000000 1.000000
2.842843 2.213180 0.717489 1.000000 1.000000 1.000000
2.852853 2.212844 0.718442 1.000000 1.000000 1.000000
2.862863 2.212509 0.719395 1.000000 1.000000 1.000000
2.872873 2.212175 0.720349 1.000000 1.000000 1.000000
2.882883 2.211842 0.721302 1.000000 1.000000 1.000000
2.892893 2.211510 0.722255 1.000000 1.000000 1.000000
2.902903 2.211178 0.723209 1.000000 1.000000 1.000000
2.912913 2.210847 0.724162 1.000000 1.000000 1.000000
2.922923 2.210518 0.725115 1.000000 1.000000 1.000000
2.932933 2.210189 0.726069 1.000000 1.000000 1.000000
2.942943 2.209861 0.727022 1.000000 1.000000 1.000000
2.952953 2.209533 0.727975 1.000000 1.000000 1.000000
2.962963 2.209207 0.728929 1.000000 1.000000 1.000000
2.972973 2.208881 0.729882 1.000000 1.000000 1.000000
2.982983 2.208557 0.730835 1.000000 1.000000 1.000000
2.992993 2.208233 0.731789 1.000000 1.000000 1.000000
3.003003 2.207910 0.732742 1.000000 1.000000 1.000000
3.013013 2.207588 0.733695 1.000000 1.000000 1.000000
3.023023 2.207267 0.734649 1.000000 1.000000 1.000000
3.033033 2.206946 0.735602 1.000000 1.000000 1.000000
3.043043 2.206627 0.736555 1.000000 1.000000 1.000000
3.053053 2.206308 0.737509 1.000000 1.000000 1.000000
3.063063 2.205990 0.738462 1.000000 1.000000 1.000000
3.073073 2.205673 0.739415 1.000000 1.000000 1.000000
3.083083 2.205356 0.740369 1.000000 1.000000 1.000000
3.093093 2.205041 0.741322 1.000000 1.000000 1.000000
3.103103 2.204726 0.742275 1.000000 1.000000 1.000000
3.113113 2.204412 0.743229 1.000000 1.000000 1.000000
3.123123 2.204099 0.744182 1.000000 1.000000 1.000000
3.133133 2.203787 0.745135 1.000000 1.000000 1.000000
3.143143 2.203475 0.746089 1.000000 1.000000 1.000000
3.153153 2.203165 0.747042 1.000000 1.000000 1.000000
3.163163 2.202855 0.747995 1.000000 1.000000 1.000000
3.173173 2.202545 0.748949 1.000000 1.000000 1.000000
3.183183 2.202237 0.749902 1.000000 1.000000 1.000000
3.193193 2.201930 0.750855 1.000000 1.000000 1.000000
3.203203 2.201623 0.751809 1.000000 1.000000 1.000000
3.213213 2.201317 0.752762 1.000000 1.000000 1.000000
3.223223 2.201012 0.753715 1.000000 1.000000 1.000000
3.233233 2.200707 0.754669 1.000000 1.000000 1.000000
3.243243 2.200403 0.755622 1.000000 1.000000 1.000000
3.253253 2.200100 0.756575 1.000000 1.000000 1.000000
3.263263 2.199798 0.757529 1.000000 1.000000 1.000000
3.273273 2.199497 0.758482 1.000000 1.000000 1.000000
3.283283 2.199196 0.759436 1.000000 1.000000 1.000000
3.293293 2.198896 0.760389 1.000000 1.000000 1.000000
3.303303 2.198597 0.761342 1.000000 1.000000 1.000000
3.313313 2.198299 0.762296 1.000000 1.000000 1.000000
3.323323 2.198001 0.763249 1.000000 1.000000 1.000000
3.333333 2.197704 0.764202 1.000000 1.000000 1.000000
3.343343 2.197408 0.765156 1.000000 1.000000 1.000000
3.353353 2.197113 0.766109 1.000000 1.000000 1.000000
3.363363 2.196818 0.767062 1.000000 1.000000 1.000000
3.373373 2.196524 0.768016 1.000000 1.000000 1.000000
3.383383 2.196231 0.768969 1.000000 1.000000 1.000000
3.393393 2.195938 0.769922 1.000000 1.000000 1.000000
3.403403 2.195647 0.770876 1.000000 1.000000 1.000000
3.413413 2.195355 0.771829 1.000000 1.000000 1.000000
3.423423 2.195065 0.772782 1.000000 1.000000 1.000000
3.433433 2.194775 0.773736 1.000000 1.000000 1.000000
3.443443 2.194487 0.774689 1.000000 1.000000 1.000000
3.453453 2.194198 0.775642 1.000000 1.000000 1.000000
3.463463 2.193911 0.776596 1.000000 1.000000 1.000000
3.473473 2.193624 0.777549 1.000000 1.000000 1.000000
3.483483 2.193338 0.778502 1.000000 1.000000 1.000000
3.493493 2.193053 0.779456 1.000000 1.000000 1.000000
3.503504 2.192768 0.780409 1.000000 1.000000 1.000000
3.513514 2.192484 0.781362 1.000000 1.000000 1.000000
3.523524 2.192201 0.782316 1.000000 1.000000 1.000000
3.533534 2.191918 0.783269 1.000000 1.000000 1.000000
3.543544 2.191636 0.784222 1.000000 1.000000 1.000000
3.553554 2.191355 0.785176 1.000000 1.000000 1.000000
3.563564 2.191074 0.786129 1.000000 1.000000 1.000000
3.573574 2.190794 0.787082 1.000000 1.000000 1.000000
3.583584 2.190515 0.788036 1.000000 1.000000 1.000000
3.593594 2.190237 0.788989 1.000000 1.000000 1.000000
3.603604 2.189959 0.789942 1.000000 1.000000 1.000000
3.613614 2.189682 0.790896 1.000000 1.000000 1.000000
3.623624 2.189405 0.791849 1.000000 1.000000 1.000000
3.633634 2.189129 0.792802 1.000000 1.000000 1.000000
3.643644 2.188854 0.793756 1.000000 1.000000 1.000000
3.653654 2.188579 0.794709 1.000000 1.000000 1.000000
3.663664 2.188306 0.795662 1.000000 1.000000 1.000000
3.673674 2.188032 0.796616 1.000000 1.000000 1.000000
3.683684 2.187760 0.797569 1.000000 1.000000 1.000000
3.693694 2.187488 0.798522 1.000000 1.000000 1.000000
3.703704 2.187217 0.799476 1.000000 1.000000 1.000000
3.713714 2.186946 0.800429 1.000000 1.000000 1.000000
3.723724 2.186676 0.801382 1.000000 1.000000 1.000000
3.733734 2.186407 0.802336 1.000000 1.000000 1.000000
3.743744 2.186138 0.803289 1.000000 1.000000 1.000000
3.753754 2.185870 0.804242 1.000000 1.000000 1.000000
3.763764 2.185603 0.805196 1.000000 1.000000 1.000000
3.773774 2.185336 0.806149 1.000000 1.000000 1.000000
3.783784 2.185070 0.807102 1.000000 1.000000 1.000000
3.793794 2.184804 0.808056 1.000000 1.000000 1.000000
3.803804 2.184539 0.809009 1.000000 1.000000 1.000000
3.813814 2.184275 0.809962 1.000000 1.000000 1.000000
3.823824 2.184011 0.810916 1.000000 1.000000 1.000000
3.833834 2.183748 0.811869 1.000000 1.000000 1.000000
3.843844 2.183486 0.812822 1.000000 1.000000 1.000000
3.853854 2.183224 0.813776 1.000000 1.000000 1.000000
3.863864 2.182963 0.814729 1.000000 1.000000 1.000000
3.873874 2.182702 0.815682 1.000000 1.000000 1.000000
3.883884 2.182442 0.816636 1.000000 1.000000 1.000000
3.893894 2.182183 0.817589 1.000000 1.000000 1.000000
3.903904 2.181924 0.818542 1.000000 1.000000 1.000000
3.913914 2.181666 0.819496 1.000000 1.000000 1.000000
3.923924 2.181408 0.820449 1.000000 1.000000 1.000000
3.933934 2.181151 0.821402 1.000000 1.000000 1.000000
3.943944 2.180895 0.822356 1.000000 1.000000 1.000000
3.953954 2.180639 0.823309 1.000000 1.000000 1.000000
3.963964 2.180384 0.824262 1.000000 1.000000 1.000000
3.973974 2.180129 0.825216 1.000000 1.000000 1.000000
3.983984 2.179875 0.826169 1.000000 1.000000 1.000000
3.993994 2.179622 0.827122 1.000000 1.000000 1.000000
4.004004 2.179369 0.828076 1.000000 1.000000 1.000000
4.014014 2.179117 0.829029 1.000000 1.000000 1.000000
4.024024 2.178865 0.829982 1.000000 1.000000 1.000000
4.034034 2.178614 0.830936 1.000000 1.000000 1.000000
4.044044 2.178363 0.831889 1.000000 1.000000 1.000000
4.054054 2.178113 0.832842 1.000000 1.000000 1.000000
4.064064 2.177864 0.833796 1.000000 1.000000 1.000000
4.074074 2.177615 0.834749 1.000000 1.000000 1.000000
4.084084 2.177367 0.835702 1.000000 1.000000 1.000000
4.094094 2.177119 0.836656 1.000000 1.000000 1.000000
4.104104 2.176872 0.837609 1.000000 1.000000 1.000000
4.114114 2.176626 0.838562 1.000000 1.000000 1.000000
4.124124 2.176380 0.839516 1.000000 1.000000 1.000000
4.134134 2.176134 0.840469 1.000000 1.000000 1.000000
4.144144 2.175889 0.841422 1.000000 1.000000 1.000000
4.154154 2.175645 0.842376 1.000000 1.000000 1.000000
4.164164 2.175401 0.843329 1.000000 1.000000 1.000000
4.174174 2.175158 0.844282 1.000000 1.000000 1.000000
4.184184 2.174915 0.845236 1.000000 1.000000 1.000000
4.194194 2.174673 0.846189 1.000000 1.000000 1.000000
4.204204 2.174432 0.847142 1.000000 1.000000 1.000000
4.214214 2.174191 0.848096 1.000000 1.000000 1.000000
4.224224 2.173950 0.849049 1.000000 1.000000 1.000000
4.234234 2.173710 0.850002 1.000000 1.000000 1.000000
4.244244 2.173471 0.850956 1.000000 1.000000 1.000000
4.254254 2.173232 0.851909 1.000000 1.000000 1.000000
4.264264 2.172994 0.852862 1.000000 1.000000 1.000000
4.274274 2.172756 0.853816 1.000000 1.000000 1.000000
4.284284 2.172518 0.854769 1.000000 1.000000 1.000000
4.294294 2.172282 0.855722 1.000000 1.000000 1.000000
4.304304 2.172045 0.856676 1.000000 1.000000 1.000000
4.314314 2.171810 0.857629 1.000000 1.000000 1.000000
4.324324 2.171575 0.858582 1.000000 1.000000 1.000000
4.334334 2.171340 0.859536 1.000000 1.000000 1.000000
4.344344 2.171106 0.860489 1.000000 1.000000 1.000000
4.354354 2.170872 0.861442 1.000000 1.000000 1.000000
4.364364 2.170639 0.862396 1.000000 1.000000 1.000000
4.374374 2.170406 0.863349 1.000000 1.000000 1.000000
4.384384 2.170174 0.864302 1.000000 1.000000 1.000000
4.394394 2.169943 0.865256 1.000000 1.000000 1.000000
4.404404 2.169712 0.866209 1.000000 1.000000 1.000000
4.414414 2.169481 0.867162 1.000000 1.000000 1.000000
4.424424 2.169251 0.868116 1.000000 1.000000 1.000000
4.434434 2.169022 0.869069 1.000000 1.000000 1.000000
4.444444 2.168793 0.870022 1.000000 1.000000 1.000000
4.454454 2.168564 0.870976 1.000000 1.000000 1.000000
4.464464 2.168336 0.871929 1.000000 1.000000 1.000000
4.474474 2.168108 0.872882 1.000000 1.000000 1.000000
4.484484 2.167881 0.873836 1.000000 1.000000 1.000000
4.494494 2.167655 0.874789 1.000000 1.000000 1.000000
4.504505 2.167429 0.875742 1.000000 1.000000 1.000000
4.514515 2.167203 0.876696 1.000000 1.000000 1.000000
4.524525 2.166978 0.877649 1.000000 1.000000 1.000000
4.534535 2.166754 0.878602 1.000000 1.000000 1.000000
4.544545 2.166529 0.879556 1.000000 1.000000 1.000000
4.554555 2.166306 0.880509 1.000000 1.000000 1.000000
4.564565 2.166083 0.881462 1.000000 1.000000 1.000000
4.574575 2.165860 0.882416 1.000000 1.000000 1.000000
4.584585 2.165638 0.883369 1.000000 1.000000 1.000000
4.594595 2.165416 0.884322 1.000000 1.000000 1.000000
4.604605 2.165195 0.885276 1.000000 1.000000 1.000000
4.614615 2.164974 0.886229 1.000000 1.000000 1.000000
4.624625 2.164754 0.887182 1.000000 1.000000 1.000000
4.634635 2.164534 0.888136 1.000000 1.000000 1.000000
4.644645 2.164315 0.889089 1.000000 1.000000 1.000000
4.654655 2.164096 0.890042 1.000000 1.000000 1.000000
4.664665 2.163878 0.890996 1.000000 1.000000 1.000000
4.674675 2.163660 0.891949 1.000000 1.000000 1.000000
4.684685 2.163442 0.892902 1.000000 1.000000 1.000000
4.694695 2.163225 0.893856 1.000000 1.000000 1.000000
4.704705 2.163009 0.894809 1.000000 1.000000 1.000000
4.714715 2.162793 0.895762 1.000000 1.000000 1.000000
4.724725 2.162577 0.896716 1.000000 1.000000 1.000000
4.734735 2.162362 0.897669 1.000000 1.000000 1.000000
4.744745 2.162147 0.898622 1.000000 1.000000 1.000000
4.754755 2.161933 0.899576 1.000000 1.000000 1.000000
4.764765 2.161719 0.900529 1.000000 1.000000 1.000000
4.774775 2.161506 0.901482 1.000000 1.000000 1.000000
4.784785 2.161293 0.902436 1.000000 1.000000 1.000000
4.794795 2.161081 0.903389 1.000000 1.000000 1.000000
4.804805 2.160869 0.904342 1.000000 1.000000 1.000000
4.814815 2.160657 0.905296 1.000000 1.000000 1.000000
4.824825 2.160446 0.906249 1.000000 1.000000 1.000000
4.834835 2.160236 0.907202 1.000000 1.000000 1.000000
4.844845 2.160025 0.908156 1.000000 1.000000 1.000000
4.854855 2.159816 0.909109 1.000000 1.000000 1.000000
4.864865 2.159606 0.910062 1.000000 1.000000 1.000000
4.874875 2.159397 0.911016 1.000000 1.000000 1.000000
4.884885 2.159189 0.911969 1.000000 1.000000 1.000000
4.894895 2.158981 0.912922 1.000000 1.000000 1.000000
4.904905 2.158773 0.913876 1.000000 1.000000 1.000000
4.914915 2.158566 0.914829 1.000000 1.000000 1.000000
4.924925 2.158360 0.915782 1.000000 1.000000 1.000000
4.934935 2.158153 0.916736 1.000000 1.000000 1.000000
4.944945 2.157947 0.917689 1.000000 1.000000 1.000000
4.954955 2.157742 0.918642 1.000000 1.000000 1.000000
4.964965 2.157537 0.919596 1.000000 1.000000 1.000000
4.974975 2.157332 0.920549 1.000000 1.000000 1.000000
4.984985 2.157128 0.921502 1.000000 1.000000 1.000000
4.994995 2.156925 0.922456 1.000000 1.000000 1.000000
5.005005 2.156721 0.923409 1.000000 1.000000 1.000000
5.015015 2.156518 0.924362 1.000000 1.000000 1.000000
5.025025 2.156316 0.925316 1.000000 1.000000 1.000000
5.035035 2.156114 0.926269 1.000000 1.000000 1.000000
5.045045 2.155912 0.927222 1.000000 1.000000 1.000000
5.055055 2.155711 0.928176 1.000000 1.000000 1.000000
5.065065 2.155510 0.929129 1.000000 1.000000 1.000000
5.075075 2.155310 0.930082 1.000000 1.000000 1.000000
5.085085 2.155110 0.931036 1.000000 1.000000 1.000000
5.095095 2.154910 0.931989 1.000000 1.000000 1.000000
5.105105 2.154711 0.932942 1.000000 1.000000 1.000000
5.115115 2.154512 0.933896 1.000000 1.000000 1.000000
5.125125 2.154314 0.934849 1.000000 1.000000 1.000000
5.135135 2.154116 0.935802 1.000000 1.000000 1.000000
5.145145 2.153918 0.936756 1.000000 1.000000 1.000000
5.155155 2.153721 0.937709 1.000000 1.000000 1.000000
5.165165 2.153524 0.938662 1.000000 1.000000 1.000000
5.175175 2.153328 0.939616 1.000000 1.000000 1.000000
5.185185 2.153132 0.940569 1.000000 1.000000 1.000000
5.195195 2.152937 0.941522 1.000000 1.000000 1.000000
5.205205 2.152741 0.942476 1.000000 1.000000 1.000000
5.215215 2.152547 0.943429 1.000000 1.000000 1.000000
5.225225 2.152352 0.944382 1.000000 1.000000 1.000000
5.235235 2.152158 0.945336 1.000000 1.000000 1.000000
5.245245 2.151965 0.946289 1.000000 1.000000 1.000000
5.255255 2.151772 0.947242 1.000000 1.000000 1.000000
5.265265 2.151579 0.948196 1.000000 1.000000 1.000000
5.275275 2.151386 0.949149 1.000000 1.000000 1.000000
5.285285 2.151194 0.950102 1.000000 1.000000 1.000000
5.295295 2.151003 0.951056 1.000000 1.000000 1.000000
5.305305 2.150811 0.952009 1.000000 1.000000 1.000000
5.315315 2.150620 0.952962 1.000000 1.000000 1.000000
5.325325 2.150430 0.953916 1.000000 1.000000 1.000000
5.335335 2.150240 0.954869 1.000000 1.000000 1.000000
5.345345 2.150050 0.955822 1.000000 1.000000 1.000000
5.355355 2.149861 0.956776 1.000000 1.000000 1.000000
5.365365 2.149672 0.957729 1.000000 1.000000 1.000000
5.375375 2.149483 0.958682 1.000000 1.000000 1.000000
5.385385 2.149295 0.959636 1.000000 1.000000 1.000000
5.395395 2.149107 0.960589 1.000000 1.000000 1.000000
5.405405 2.148920 0.961542 1.000000 1.000000 1.000000
5.415415 2.148732 0.962496 1.000000 1.000000 1.000000
5.425425 2.148546 0.963449 1.000000 1.000000 1.000000
5.435435 2.148359 0.964402 1.000000 1.000000 1.000000
5.445445 2.148173 0.965356 1.000000 1.000000 1.000000
5.455455 2.147988 0.966309 1.000000 1.000000 1.000000
5.465465 2.147802 0.967262 1.000000 1.000000 1.000000
5.475475 2.147617 0.968216 1.000000 1.000000 1.000000
5.485485 2.147433 0.969169 1.000000 1.000000 1.000000
5.495495 2.147249 0.970122 1.000000 1.000000 1.000000
5.505506 2.147065 0.971076 1.000000 1.000000 1.000000
5.515516 2.146881 0.972029 1.000000 1.000000 1.000000
5.525526 2.146698 0.972982 1.000000 1.000000 1.000000
5.535536 2.146516 0.973936 1.000000 1.000000 1.000000
5.545546 2.146333 0.974889 1.000000 1.000000 1.000000
5.555556 2.146151 0.975842 1.000000 1.000000 1.000000
5.565566 2.145969 0.976796 1.000000 1.000000 1.000000
5.575576 2.145788 0.977749 1.000000 1.000000 1.000000
5.585586 2.145607 0.978702 1.000000 1.000000 1.000000
5.595596 2.145427 0.979656 1.000000 1.000000 1.000000
5.605606 2.145246 0.980609 1.000000 1.000000 1.000000
5.615616 2.145066 0.981562 1.000000 1.000000 1.000000
5.625626 2.144887 0.982516 1.000000 1.000000 1.000000
5.635636 2.144708 0.983469 1.000000 1.000000 1.000000
5.645646 2.144529 0.984422 1.000000 1.000000 1.000000
5.655656 2.144350 0.985376 1.000000 1.000000 1.000000
5.665666 2.144172 0.986329 1.000000 1.000000 1.000000
5.675676 2.143994 0.987282 1.000000 1.000000 1.000000
5.685686 2.143817 0.988236 1.000000 1.000000 1.000000
5.695696 2.143639 0.989189 1.000000 1.000000 1.000000
5.705706 2.143463 0.990142 1.000000 1.000000 1.000000
5.715716 2.143286 0.991096 1.000000 1.000000 1.000000
5.725726 2.143110 0.992049 1.000000 1.000000 1.000000
5.735736 2.142934 0.993002 1.000000 1.000000 1.000000
5.745746 2.142759 0.993956 1.000000 1.000000 1.000000
5.755756 2.142584 0.994909 1.000000 1.000000 1.000000
5.765766 2.142409 0.995862 1.000000 1.000000 1.000000
5.775776 2.142234 0.996816 1.000000 1.000000 1.000000
5.785786 2.142060 0.997769 1.000000 1.000000 1.000000
5.795796 2.141887 0.998722 1.000000 1.000000 1.000000
5.805806 2.141713 0.999676 1.000000 1.000000 1.000000
5.815816 2.141180 1.000000 1.000000 1.000000 1.000000
5.825826 2.140464 1.000000 1.000000 1.000000 1.000000
5.835836 2.139748 1.000000 1.000000 1.000000 1.000000
5.845846 2.139033 1.000000 1.000000 1.000000 1.000000
5.855856 2.138319 1.000000 1.000000 1.000000 1.000000
5.865866 2.137607 1.000000 1.000000 1.000000 1.000000
5.875876 2.136895 1.000000 1.000000 1.000000 1.000000
5.885886 2.136185 1.000000 1.000000 1.000000 1.000000
5.895896 2.135476 1.000000 1.000000 1.000000 1.000000
5.905906 2.134767 1.000000 1.000000 1.000000 1.000000
5.915916 2.134060 1.000000 1.000000 1.000000 1.000000
5.925926 2.133354 1.000000 1.000000 1.000000 1.000000
5.935936 2.132649 1.000000 1.000000 1.000000 1.000000
5.945946 2.131945 1.000000 1.000000 1.000000 1.000000
5.955956 2.131242 1.000000 1.000000 1.000000 1.000000
5.965966 2.130540 1.000000 1.000000 1.000000 1.000000
5.975976 2.129840 1.000000 1.000000 1.000000 1.000000
5.985986 2.129140 1.000000 1.000000 1.000000 1.000000
5.995996 2.128441 1.000000 1.000000 1.000000 1.000000
6.006006 2.127744 1.000000 1.000000 1.000000 1.000000
6.016016 2.127047 1.000000 1.000000 1.000000 1.000000
6.026026 2.126351 1.000000 1.000000 1.000000 1.000000
6.036036 2.125657 1.000000 1.000000 1.000000 1.000000
6.046046 2.124964 1.000000 1.000000 1.000000 1.000000
6.056056 2.124271 1.000000 1.000000 1.000000 1.000000
6.066066 2.123580 1.000000 1.000000 1.000000 1.000000
6.076076 2.122889 1.000000 1.000000 1.000000 1.000000
6.086086 2.122200 1.000000 1.000000 1.000000 1.000000
6.096096 2.121512 1.000000 1.000000 1.000000 1.000000
6.106106 2.120825 1.000000 1.000000 1.000000 1.000000
6.116116 2.120138 1.000000 1.000000 1.000000 1.000000
6.126126 2.119453 1.000000 1.000000 1.000000 1.000000
6.136136 2.118769 1.000000 1.000000 1.000000 1.000000
6.146146 2.118086 1.000000 1.000000 1.000000 1.000000
6.156156 2.117404 1.000000 1.000000 1.000000 1.000000
6.166166 2.116722 1.000000 1.000000 1.000000 1.000000
6.176176 2.116042 1.000000 1.000000 1.000000 1.000000
6.186186 2.115363 1.000000 1.000000 1.000000 1.000000
6.196196 2.114685 1.000000 1.000000 1.000000 1.000000
6.206206 2.114008 1.000000 1.000000 1.000000 1.000000
6.216216 2.113332 1.000000 1.000000 1.000000 1.000000
6.226226 2.112657 1.000000 1.000000 1.000000 1.000000
6.236236 2.111983 1.000000 1.000000 1.000000 1.000000
6.246246 2.111309 1.000000 1.000000 1.000000 1.000000
6.256256 2.110637 1.000000 1.000000 1.000000 1.000000
6.266266 2.109966 1.000000 1.000000 1.000000 1.000000
6.276276 2.109296 1.000000 1.000000 1.000000 1.000000
6.286286 2.108627 1.000000 1.000000 1.000000 1.000000
6.296296 2.107959 1.000000 1.000000 1.000000 1.000000
6.306306 2.107291 1.000000 1.000000 1.000000 1.000000
6.316316 2.106625 1.000000 1.000000 1.000000 1.000000
6.326326 2.105960 1.000000 1.000000 1.000000 1.000000
6.336336 2.105296 1.000000 1.000000 1.000000 1.000000
6.346346 2.104632 1.000000 1.000000 1.000000 1.000000
6.356356 2.103970 1.000000 1.000000 1.000000 1.000000
6.366366 2.103309 1.000000 1.000000 1.000000 1.000000
6.376376 2.102648 1.000000 1.000000 1.000000 1.000000
6.386386 2.101989 1.000000 1.000000 1.000000 1.000000
6.396396 2.101330 1.000000 1.000000 1.000000 1.000000
6.406406 2.100673 1.000000 1.000000 1.000000 1.000000
6.416416 2.100016 1.000000 1.000000 1.000000 1.000000
6.426426 2.099361 1.000000 1.000000 1.000000 1.000000
6.436436 2.098706 1.000000 1.000000 1.000000 1.000000
6.446446 2.098053 1.000000 1.000000 1.000000 1.000000
6.456456 2.097400 1.000000 1.000000 1.000000 1.000000
6.466466 2.096748 1.000000 1.000000 1.000000 1.000000
6.476476 2.096097 1.000000 1.000000 1.000000 1.000000
6.486486 2.095447 1.000000 1.000000 1.000000 1.000000
6.496496 2.094798 1.000000 1.000000 1.000000 1.000000
6.506507 2.094150 1.000000 1.000000 1.000000 1.000000
6.516517 2.093503 1.000000 1.000000 1.000000 1.000000
6.526527 2.092857 1.000000 1.000000 1.000000 1.000000
6.536537 2.092212 1.000000 1.000000 1.000000 1.000000
6.546547 2.091568 1.000000 1.000000 1.000000 1.000000
6.556557 2.090924 1.000000 1.000000 1.000000 1.000000
6.566567 2.090282 1.000000 1.000000 1.000000 1.000000
6.576577 2.089640 1.000000 1.000000 1.000000 1.000000
6.586587 2.089000 1.000000 1.000000 1.000000 1.000000
6.596597 2.088360 1.000000 1.000000 1.000000 1.000000
6.606607 2.087722 1.000000 1.000000 1.000000 1.000000
6.616617 2.087084 1.000000 1.000000 1.000000 1.000000
6.626627 2.086447 1.000000 1.000000 1.000000 1.000000
6.636637 2.085811 1.000000 1.000000 1.000000 1.000000
6.646647 2.085176 1.000000 1.000000 1.000000 1.000000
6.656657 2.084542 1.000000 1.000000 1.000000 1.000000
6.666667 2.083908 1.000000 1.000000 1.000000 1.000000
6.676677 2.083276 1.000000 1.000000 1.000000 1.000000
6.686687 2.082645 1.000000 1.000000 1.000000 1.000000
6.696697 2.082014 1.000000 1.000000 1.000000 1.000000
6.706707 2.081384 1.000000 1.000000 1.000000 1.000000
6.716717 2.080756 1.000000 1.000000 1.000000 1.000000
6.726727 2.080128 1.000000 1.000000 1.000000 1.000000
6.736737 2.079501 1.000000 1.000000 1.000000 1.000000
6.746747 2.078875 1.000000 1.000000 1.000000 1.000000
6.756757 2.078250 1.000000 1.000000 1.000000 1.000000
6.766767 2.077626 1.000000 1.000000 1.000000 1.000000
6.776777 2.077002 1.000000 1.000000 1.000000 1.000000
6.786787 2.076380 1.000000 1.000000 1.000000 1.000000
6.796797 2.075758 1.000000 1.000000 1.000000 1.000000
6.806807 2.075137 1.000000 1.000000 1.000000 1.000000
6.816817 2.074517 1.000000 1.000000 1.000000 1.000000
6.826827 2.073898 1.000000 1.000000 1.000000 1.000000
6.836837 2.073280 1.000000 1.000000 1.000000 1.000000
6.846847 2.072663 1.000000 1.000000 1.000000 1.000000
6.856857 2.072047 1.000000 1.000000 1.000000 1.000000
6.866867 2.071431 1.000000 1.000000 1.000000 1.000000
6.876877 2.070817 1.000000 1.000000 1.000000 1.000000
6.886887 2.070203 1.000000 1.000000 1.000000 1.000000
6.896897 2.069590 1.000000 1.000000 1.000000 1.000000
6.906907 2.068978 1.000000 1.000000 1.000000 1.000000
6.916917 2.068367 1.000000 1.000000 1.000000 1.000000
6.926927 2.067757 1.000000 1.000000 1.000000 1.000000
6.936937 2.067147 1.000000 1.000000 1.000000 1.000000
6.946947 2.066539 1.000000 1.000000 1.000000 1.000000
6.956957 2.065931 1.000000 1.000000 1.000000 1.000000
6.966967 2.065324 1.000000 1.000000 1.000000 1.000000
6.976977 2.064718 1.000000 1.000000 1.000000 1.000000
6.986987 2.064113 1.000000 1.000000 1.000000 1.000000
6.996997 2.063508 1.000000 1.000000 1.000000 1.000000
7.007007 2.062905 1.000000 1.000000 1.000000 1.000000
7.017017 2.062302 1.000000 1.000000 1.000000 1.000000
7.027027 2.061700 1.000000 1.000000 1.000000 1.000000
7.037037 2.061099 1.000000 1.000000 1.000000 1.000000
7.047047 2.060499 1.000000 1.000000 1.000000 1.000000
7.057057 2.059900 1.000000 1.000000 1.000000 1.000000
7.067067 2.059302 1.000000 1.000000 1.000000 1.000000
7.077077 2.058704 1.000000 1.000000 1.000000 1.000000
7.087087 2.058107 1.000000 1.000000 1.000000 1.000000
7.097097 2.057511 1.000000 1.000000 1.000000 1.000000
7.107107 2.056916 1.000000 1.000000 1.000000 1.000000
7.117117 2.056322 1.000000 1.000000 1.000000 1.000000
7.127127 2.055728 1.000000 1.000000 1.000000 1.000000
7.137137 2.055135 1.000000 1.000000 1.000000 1.000000
7.147147 2.054544 1.000000 1.000000 1.000000 1.000000
7.157157 2.053953 1.000000 1.000000 1.000000 1.000000
7.167167 2.053362 1.000000 1.000000 1.000000 1.000000
7.177177 2.052773 1.000000 1.000000 1.000000 1.000000
7.187187 2.052184 1.000000 1.000000 1.000000 1.000000
7.197197 2.051597 1.000000 1.000000 1.000000 1.000000
7.207207 2.051010 1.000000 1.000000 1.000000 1.000000
7.217217 2.050424 1.000000 1.000000 1.000000 1.000000
7.227227 2.049838 1.000000 1.000000 1.000000 1.000000
7.237237 2.049254 1.000000 1.000000 1.000000 1.000000
7.247247 2.048670 1.000000 1.000000 1.000000 1.000000
7.257257 2.048087 1.000000 1.000000 1.000000 1.000000
7.267267 2.047505 1.000000 1.000000 1.000000 1.000000
7.277277 2.046923 1.000000 1.000000 1.000000 1.000000
7.287287 2.046343 1.000000 1.000000 1.000000 1.000000
7.297297 2.045763 1.000000 1.000000 1.000000 1.000000
7.307307 2.045184 1.000000 1.000000 1.000000 1.000000
7.317317 2.044606 1.000000 1.000000 1.000000 1.000000
7.327327 2.044029 1.000000 1.000000 1.000000 1.000000
7.337337 2.043452 1.000000 1.000000 1.000000 1.000000
7.347347 2.042876 1.000000 1.000000 1.000000 1.000000
7.357357 2.042301 1.000000 1.000000 1.000000 1.000000
7.367367 2.041727 1.000000 1.000000 1.000000 1.000000
7.377377 2.041154 1.000000 1.000000 1.000000 1.000000
7.387387 2.040581 1.000000 1.000000 1.000000 1.000000
7.397397 2.040009 1.000000 1.000000 1.000000 1.000000
7.407407 2.039438 1.000000 1.000000 1.000000 1.000000
7.417417 2.038868 1.000000 1.000000 1.000000 1.000000
7.427427 2.038298 1.000000 1.000000 1.000000 1.000000
7.437437 2.037729 1.000000 1.000000 1.000000 1.000000
7.447447 2.037161 1.000000 1.000000 1.000000 1.000000
7.457457 2.036594 1.000000 1.000000 1.000000 1.000000
7.467467 2.036028 1.000000 1.000000 1.000000 1.000000
7.477477 2.035462 1.000000 1.000000 1.000000 1.000000
7.487487 2.034897 1.000000 1.000000 1.000000 1.000000
7.497497 2.034333 1.000000 1.000000 1.000000 1.000000
7.507508 2.033769 1.000000 1.000000 1.000000 1.000000
7.517518 2.033207 1.000000 1.000000 1.000000 1.000000
7.527528 2.032645 1.000000 1.000000 1.000000 1.000000
7.537538 2.032084 1.000000 1.000000 1.000000 1.000000
7.547548 2.031523 1.000000 1.000000 1.000000 1.000000
7.557558 2.030964 1.000000 1.000000 1.000000 1.000000
7.567568 2.030405 1.000000 1.000000 1.000000 1.000000
7.577578 2.029847 1.000000 1.000000 1.000000 1.000000
7.587588 2.029289 1.000000 1.000000 1.000000 1.000000
7.597598 2.028733 1.000000 1.000000 1.000000 1.000000
7.607608 2.028177 1.000000 1.000000 1.000000 1.000000
7.617618 2.027622 1.000000 1.000000 1.000000 1.000000
7.627628 2.027067 1.000000 1.000000 1.000000 1.000000
7.637638 2.026514 1.000000 1.000000 1.000000 1.000000
7.647648 2.025961 1.000000 1.000000 1.000000 1.000000
7.657658 2.025408 1.000000 1.000000 1.000000 1.000000
7.667668 2.024857 1.000000 1.000000 1.000000 1.000000
7.677678 2.024306 1.000000 1.000000 1.000000 1.000000
7.687688 2.023756 1.000000 1.000000 1.000000 1.000000
7.697698 2.023207 1.000000 1.000000 1.000000 1.000000
7.707708 2.022659 1.000000 1.000000 1.000000 1.000000
7.717718 2.022111 1.000000 1.000000 1.000000 1.000000
7.727728 2.021564 1.000000 1.000000 1.000000 1.000000
7.737738 2.021018 1.000000 1.000000 1.000000 1.000000
7.747748 2.020472 1.000000 1.000000 1.000000 1.000000
7.757758 2.019927 1.000000 1.000000 1.000000 1.000000
7.767768 2.019383 1.000000 1.000000 1.000000 1.000000
7.777778 2.018840 1.000000 1.000000 1.000000 1.000000
7.787788 2.018297 1.000000 1.000000 1.000000 1.000000
7.797798 2.017755 1.000000 1.000000 1.000000 1.000000
7.807808 2.017214 1.000000 1.000000 1.000000 1.000000
7.817818 2.016673 1.000000 1.000000 1.000000 1.000000
7.827828 2.016133 1.000000 1.000000 1.000000 1.000000
7.837838 2.015594 1.000000 1.000000 1.000000 1.000000
7.847848 2.015056 1.000000 1.000000 1.000000 1.000000
7.857858 2.014518 1.000000 1.000000 1.000000 1.000000
7.867868 2.013981 1.000000 1.000000 1.000000 1.000000
7.877878 2.013445 1.000000 1.000000 1.000000 1.000000
7.887888 2.012909 1.000000 1.000000 1.000000 1.000000
7.897898 2.012374 1.000000 1.000000 1.000000 1.000000
7.907908 2.011840 1.000000 1.000000 1.000000 1.000000
7.917918 2.011307 1.000000 1.000000 1.000000 1.000000
7.927928 2.010774 1.000000 1.000000 1.000000 1.000000
7.937938 2.010242 1.000000 1.000000 1.000000 1.000000
7.947948 2.009711 1.000000 1.000000 1.000000 1.000000
7.957958 2.009180 1.000000 1.000000 1.000000 1.000000
7.967968 2.008650 1.000000 1.000000 1.000000 1.000000
7.977978 2.008121 1.000000 1.000000 1.000000 1.000000
7.987988 2.007592 1.000000 1.000000 1.000000 1.000000
7.997998 2.007064 1.000000 1.000000 1.000000 1.000000
8.008008 2.006537 1.000000 1.000000 1.000000 1.000000
8.018018 2.006011 1.000000 1.000000 1.000000 1.000000
8.028028 2.005485 1.000000 1.000000 1.000000 1.000000
8.038038 2.004960 1.000000 1.000000 1.000000 1.000000
8.048048 2.004435 1.000000 1.000000 1.000000 1.000000
8.058058 2.003911 1.000000 1.000000 1.000000 1.000000
8.068068 2.003388 1.000000 1.000000 1.000000 1.000000
8.078078 2.002866 1.000000 1.000000 1.000000 1.000000
8.088088 2.002344 1.000000 1.000000 1.000000 1.000000
8.098098 2.001823 1.000000 1.000000 1.000000 1.000000
8.108108 2.001303 1.000000 1.000000 1.000000 1.000000
8.118118 2.000783 1.000000 1.000000 1.000000 1.000000
8.128128 2.000264 1.000000 1.000000 1.000000 1.000000
8.138138 1.999746 1.000000 1.000000 1.000000 1.000000
8.148148 1.999228 1.000000 1.000000 1.000000 1.000000
8.158158 1.998711 1.000000 1.000000 1.000000 1.000000
8.168168 1.998195 1.000000 1.000000 1.000000 1.000000
8.178178 1.997679 1.000000 1.000000 1.000000 1.000000
8.188188 1.997164 1.000000 1.000000 1.000000 1.000000
8.198198 1.996650 1.000000 1.000000 1.000000 1.000000
8.208208 1.996136 1.000000 1.000000 1.000000 1.000000
8.218218 1.995623 1.000000 1.000000 1.000000 1.000000
8.228228 1.995110 1.000000 1.000000 1.000000 1.000000
8.238238 1.994599 1.000000 1.000000 1.000000 1.000000
8.248248 1.994088 1.000000 1.000000 1.000000 1.000000
8.258258 1.993577 1.000000 1.000000 1.000000 1.000000
8.268268 1.993068 1.000000 1.000000 1.000000 1.000000
8.278278 1.992558 1.000000 1.000000 1.000000 1.000000
8.288288 1.992050 1.000000 1.000000 1.000000 1.000000
8.298298 1.991542 1.000000 1.000000 1.000000 1.000000
8.308308 1.991035 1.000000 1.000000 1.000000 1.000000
8.318318 1.990529 1.000000 1.000000 1.000000 1.000000
8.328328 1.990023 1.000000 1.000000 1.000000 1.000000
8.338338 1.989518 1.000000 1.000000 1.000000 1.000000
8.348348 1.989013 1.000000 1.000000 1.000000 1.000000
8.358358 1.988509 1.000000 1.000000 1.000000 1.000000
8.368368 1.988006 1.000000 1.000000 1.000000 1.000000
8.378378 1.987503 1.000000 1.000000 1.000000 1.000000
8.388388 1.987001 1.000000 1.000000 1.000000 1.000000
8.398398 1.986500 1.000000 1.000000 1.000000 1.000000
8.408408 1.985999 1.000000 1.000000 1.000000 1.000000
8.418418 1.985499 1.000000 1.000000 1.000000 1.000000
8.428428 1.985000 1.000000 1.000000 1.000000 1.000000
8.438438 1.984501 1.000000 1.000000 1.000000 1.000000
8.448448 1.984003 1.000000 1.000000 1.000000 1.000000
8.458458 1.983506 1.000000 1.000000 1.000000 1.000000
8.468468 1.983009 1.000000 1.000000 1.000000 1.000000
8.478478 1.982512 1.000000 1.000000 1.000000 1.000000
8.488488 1.982017 1.000000 1.000000 1.000000 1.000000
8.498498 1.981522 1.000000 1.000000 1.000000 1.000000
8.508509 1.981027 1.000000 1.000000 1.000000 1.000000
8.518519 1.980534 1.000000 1.000000 1.000000 1.000000
8.528529 1.980041 1.000000 1.000000 1.000000 1.000000
8.538539 1.979548 1.000000 1.000000 1.000000 1.000000
8.548549 1.979056 1.000000 1.000000 1.000000 1.000000
8.558559 1.978565 1.000000 1.000000 1.000000 1.000000
8.568569 1.978074 1.000000 1.000000 1.000000 1.000000
8.578579 1.977584 1.000000 1.000000 1.000000 1.000000
8.588589 1.977095 1.000000 1.000000 1.000000 1.000000
8.598599 1.976606 1.000000 1.000000 1.000000 1.000000
8.608609 1.976118 1.000000 1.000000 1.000000 1.000000
8.618619 1.975630 1.000000 1.000000 1.000000 1.000000
8.628629 1.975143 1.000000 1.000000 1.000000 1.000000
8.638639 1.974657 1.000000 1.000000 1.000000 1.000000
8.648649 1.974171 1.000000 1.000000 1.000000 1.000000
8.658659 1.973686 1.000000 1.000000 1.000000 1.000000
8.668669 1.973202 1.000000 1.000000 1.000000 1.000000
8.678679 1.972718 1.000000 1.000000 1.000000 1.000000
8.688689 1.972235 1.000000 1.000000 1.000000 1.000000
8.698699 1.971752 1.000000 1.000000 1.000000 1.000000
8.708709 1.971270 1.000000 1.000000 1.000000 1.000000
8.718719 1.970788 1.000000 1.000000 1.000000 1.000000
8.728729 1.970307 1.000000 1.000000 1.000000 1.000000
8.738739 1.969827 1.000000 1.000000 1.000000 1.000000
8.748749 1.969347 1.000000 1.000000 1.000000 1.000000
8.758759 1.968868 1.000000 1.000000 1.000000 1.000000
8.768769 1.968390 1.000000 1.000000 1.000000 1.000000
8.778779 1.967912 1.000000 1.000000 1.000000 1.000000
8.788789 1.967435 1.000000 1.000000 1.000000 1.000000
8.798799 1.966958 1.000000 1.000000 1.000000 1.000000
8.808809 1.966482 1.000000 1.000000 1.000000 1.000000
8.818819 1.966006 1.000000 1.000000 1.000000 1.000000
8.828829 1.965531 1.000000 1.000000 1.000000 1.000000
8.838839 1.965057 1.000000 1.000000 1.000000 1.000000
8.848849 1.964583 1.000000 1.000000 1.000000 1.000000
8.858859 1.964110 1.000000 1.000000 1.000000 1.000000
8.868869 1.963637 1.000000 1.000000 1.000000 1.000000
8.878879 1.963165 1.000000 1.000000 1.000000 1.000000
8.888889 1.962694 1.000000 1.000000 1.000000 1.000000
8.898899 1.962223 1.000000 1.000000 1.000000 1.000000
8.908909 1.961753 1.000000 1.000000 1.000000 1.000000
8.918919 1.961283 1.000000 1.000000 1.000000 1.000000
8.928929 1.960814 1.000000 1.000000 1.000000 1.000000
8.938939 1.960346 1.000000 1.000000 1.000000 1.000000
8.948949 1.959878 1.000000 1.000000 1.000000 1.000000
8.958959 1.959410 1.000000 1.000000 1.000000 1.000000
8.968969 1.958943 1.000000 1.000000 1.000000 1.000000
8.978979 1.958477 1.000000 1.000000 1.000000 1.000000
8.988989 1.958012 1.000000 1.000000 1.000000 1.000000
8.998999 1.957546 1.000000 1.000000 1.000000 1.000000
9.009009 1.957082 1.000000 1.000000 1.000000 1.000000
9.019019 1.956618 1.000000 1.000000 1.000000 1.000000
9.029029 1.956155 1.000000 1.000000 1.000000 1.000000
9.039039 1.955692 1.000000 1.000000 1.000000 1.000000
9.049049 1.955230 1.000000 1.000000 1.000000 1.000000
9.059059 1.954768 1.000000 1.000000 1.000000 1.000000
9.069069 1.954307 1.000000 1.000000 1.000000 1.000000
9.079079 1.953846 1.000000 1.000000 1.000000 1.000000
9.089089 1.953386 1.000000 1.000000 1.000000 1.000000
9.099099 1.952927 1.000000 1.000000 1.000000 1.000000
9.109109 1.952468 1.000000 1.000000 1.000000 1.000000
9.119119 1.952010 1.000000 1.000000 1.000000 1.000000
9.129129 1.951552 1.000000 1.000000 1.000000 1.000000
9.139139 1.951095 1.000000 1.000000 1.000000 1.000000
9.149149 1.950638 1.000000 1.000000 1.000000 1.000000
9.159159 1.950182 1.000000 1.000000 1.000000 1.000000
9.169169 1.949727 1.000000 1.000000 1.000000 1.000000
9.179179 1.949272 1.000000 1.000000 1.000000 1.000000
9.189189 1.948817 1.000000 1.000000 1.000000 1.000000
9.199199 1.948363 1.000000 1.000000 1.000000 1.000000
9.209209 1.947910 1.000000 1.000000 1.000000 1.000000
9.219219 1.947457 1.000000 1.000000 1.000000 1.000000
9.229229 1.947005 1.000000 1.000000 1.000000 1.000000
9.239239 1.946553 1.000000 1.000000 1.000000 1.000000
9.249249 1.946102 1.000000 1.000000 1.000000 1.000000
9.259259 1.945652 1.000000 1.000000 1.000000 1.000000
9.269269 1.945201 1.000000 1.000000 1.000000 1.000000
9.279279 1.944752 1.000000 1.000000 1.000000 1.000000
9.289289 1.944303 1.000000 1.000000 1.000000 1.000000
9.299299 1.943855 1.000000 1.000000 1.000000 1.000000
9.309309 1.943407 1.000000 1.000000 1.000000 1.000000
9.319319 1.942959 1.000000 1.000000 1.000000 1.000000
9.329329 1.942513 1.000000 1.000000 1.000000 1.000000
9.339339 1.942066 1.000000 1.000000 1.000000 1.000000
9.349349 1.941621 1.000000 1.000000 1.000000 1.000000
9.359359 1.941175 1.000000 1.000000 1.000000 1.000000
9.369369 1.940731 1.000000 1.000000 1.000000 1.000000
9.379379 1.940287 1.000000 1.000000 1.000000 1.000000
9.389389 1.939843 1.000000 1.000000 1.000000 1.000000
9.399399 1.939400 1.000000 1.000000 1.000000 1.000000
9.409409 1.938957 1.000000 1.000000 1.000000 1.000000
9.419419 1.938515 1.000000 1.000000 1.000000 1.000000
9.429429 1.938074 1.000000 1.000000 1.000000 1.000000
9.439439 1.937633 1.000000 1.000000 1.000000 1.000000
9.449449 1.937193 1.000000 1.000000 1.000000 1.000000
9.459459 1.936753 1.000000 1.000000 1.000000 1.000000
9.469469 1.936313 1.000000 1.000000 1.000000 1.000000
9.479479 1.935875 1.000000 1.000000 1.000000 1.000000
9.489489 1.935436 1.000000 1.000000 1.000000 1.000000
9.499499 1.934998 1.000000 1.000000 1.000000 1.000000
9.509510 1.934561 1.000000 1.000000 1.000000 1.000000
9.519520 1.934124 1.000000 1.000000 1.000000 1.000000
9.529530 1.933688 1.000000 1.000000 1.000000 1.000000
9.539540 1.933252 1.000000 1.000000 1.000000 1.000000
9.549550 1.932817 1.000000 1.000000 1.000000 1.000000
9.559560 1.932383 1.000000 1.000000 1.000000 1.000000
9.569570 1.931948 1.000000 1.000000 1.000000 1.000000
9.579580 1.931515 1.000000 1.000000 1.000000 1.000000
9.589590 1.931082 1.000000 1.000000 1.000000 1.000000
9.599600 1.930649 1.000000 1.000000 1.000000 1.000000
9.609610 1.930217 1.000000 1.000000 1.000000 1.000000
9.619620 1.929785 1.000000 1.000000 1.000000 1.000000
9.629630 1.929354 1.000000 1.000000 1.000000 1.000000
9.639640 1.928923 1.000000 1.000000 1.000000 1.000000
9.649650 1.928493 1.000000 1.000000 1.000000 1.000000
9.659660 1.928064 1.000000 1.000000 1.000000 1.000000
9.669670 1.927635 1.000000 1.000000 1.000000 1.000000
9.679680 1.927206 1.000000 1.000000 1.000000 1.000000
9.689690 1.926778 1.000000 1.000000 1.000000 1.000000
9.699700 1.926351 1.000000 1.000000 1.000000 1.000000
9.709710 1.925924 1.000000 1.000000 1.000000 1.000000
9.719720 1.925497 1.000000 1.000000 1.000000 1.000000
9.729730 1.925071 1.000000 1.000000 1.000000 1.000000
9.739740 1.924645 1.000000 1.000000 1.000000 1.000000
9.749750 1.924220 1.000000 1.000000 1.000000 1.000000
9.759760 1.923796 1.000000 1.000000 1.000000 1.000000
9.769770 1.923372 1.000000 1.000000 1.000000 1.000000
9.779780 1.922948 1.000000 1.000000 1.000000 1.000000
9.789790 1.922525 1.000000 1.000000 1.000000 1.000000
9.799800 1.922103 1.000000 1.000000 1.000000 1.000000
9.809810 1.921680 1.000000 1.000000 1.000000 1.000000
9.819820 1.921259 1.000000 1.000000 1.000000 1.000000
9.829830 1.920838 1.000000 1.000000 1.000000 1.000000
9.839840 1.920417 1.000000 1.000000 1.000000 1.000000
9.849850 1.919997 1.000000 1.000000 1.000000 1.000000
9.859860 1.919577 1.000000 1.000000 1.000000 1.000000
9.869870 1.919158 1.000000 1.000000 1.000000 1.000000
9.879880 1.918740 1.000000 1.000000 1.000000 1.000000
9.889890 1.918322 1.000000 1.000000 1.000000 1.000000
9.899900 1.917904 1.000000 1.000000 1.000000 1.000000
9.909910 1.917487 1.000000 1.000000 1.000000 1.000000
9.919920 1.917070 1.000000 1.000000 1.000000 1.000000
9.929930 1.916654 1.000000 1.000000 1.000000 1.000000
9.939940 1.916238 1.000000 1.000000 1.000000 1.000000
9.949950 1.915823 1.000000 1.000000 1.000000 1.000000
9.959960 1.915408 1.000000 1.000000 1.000000 1.000000
9.969970 1.914994 1.000000 1.000000 1.000000 1.000000
9.979980 1.914580 1.000000 1.000000 1.000000 1.000000
9.989990 1.914167 1.000000 1.000000 1.000000 1.000000
10.000000 1.913754 1.000000 1.000000 1.000000 1.000000


==> numerical_data/exhaustive_service_policy/exhaustive_data_I_empty.txt <==
Hat_T_j_values Throughput Alpha0 Alpha1 Alpha2 Alpha3
0.000000 1.426732 1.000000 1.000000 1.000000 1.000000
0.010010 1.425009 1.000000 1.000000 1.000000 1.000000
0.020020 1.423300 1.000000 1.000000 1.000000 1.000000
0.030030 1.421605 1.000000 1.000000 1.000000 1.000000
0.040040 1.419923 1.000000 1.000000 1.000000 1.000000
0.050050 1.418254 1.000000 1.000000 1.000000 1.000000
0.060060 1.416599 1.000000 1.000000 1.000000 1.000000
0.070070 1.414957 1.000000 1.000000 1.000000 1.000000
0.080080 1.413327 1.000000 1.000000 1.000000 1.000000
0.090090 1.411711 1.000000 1.000000 1.000000 1.000000
0.100100 1.410107 1.000000 1.000000 1.000000 1.000000
0.110110 1.408515 1.000000 1.000000 1.000000 1.000000
0.120120 1.406936 1.000000 1.000000 1.000000 1.000000
0.130130 1.405369 1.000000 1.000000 1.000000 1.000000
0.140140 1.403814 1.000000 1.000000 1.000000 1.000000
0.150150 1.402271 1.000000 1.000000 1.000000 1.000000
0.160160 1.400740 1.000000 1.000000 1.000000 1.000000
0.170170 1.399220 1.000000 1.000000 1.000000 1.000000
0.180180 1.397712 1.000000 1.000000 1.000000 1.000000
0.190190 1.396215 1.000000 1.000000 1.000000 1.000000
0.200200 1.394729 1.000000 1.000000 1.000000 1.000000
0.210210 1.393254 1.000000 1.000000 1.000000 1.000000
0.220220 1.391791 1.000000 1.000000 1.000000 1.000000
0.230230 1.390338 1.000000 1.000000 1.000000 1.000000
0.240240 1.388896 1.000000 1.000000 1.000000 1.000000
0.250250 1.387464 1.000000 1.000000 1.000000 1.000000
0.260260 1.386043 1.000000 1.000000 1.000000 1.000000
0.270270 1.384633 1.000000 1.000000 1.000000 1.000000
0.280280 1.383233 1.000000 1.000000 1.000000 1.000000
0.290290 1.381842 1.000000 1.000000 1.000000 1.000000
0.300300 1.380462 1.000000 1.000000 1.000000 1.000000
0.310310 1.379092 1.000000 1.000000 1.000000 1.000000
0.320320 1.377732 1.000000 1.000000 1.000000 1.000000
0.330330 1.376381 1.000000 1.000000 1.000000 1.000000
0.340340 1.375040 1.000000 1.000000 1.000000 1.000000
0.350350 1.373709 1.000000 1.000000 1.000000 1.000000
0.360360 1.372387 1.000000 1.000000 1.000000 1.000000
0.370370 1.371074 1.000000 1.000000 1.000000 1.000000
0.380380 1.369771 1.000000 1.000000 1.000000 1.000000
0.390390 1.368477 1.000000 1.000000 1.000000 1.000000
0.400400 1.367191 1.000000 1.000000 1.000000 1.000000
0.410410 1.365915 1.000000 1.000000 1.000000 1.000000
0.420420 1.364647 1.000000 1.000000 1.000000 1.000000
0.430430 1.363389 1.000000 1.000000 1.000000 1.000000
0.440440 1.362138 1.000000 1.000000 1.000000 1.000000
0.450450 1.360897 1.000000 1.000000 1.000000 1.000000
0.460460 1.359664 1.000000 1.000000 1.000000 1.000000
0.470470 1.358439 1.000000 1.000000 1.000000 1.000000
0.480480 1.357223 1.000000 1.000000 1.000000 1.000000
0.490490 1.356015 1.000000 1.000000 1.000000 1.000000
0.500501 1.354815 1.000000 1.000000 1.000000 1.000000
0.510511 1.353623 1.000000 1.000000 1.000000 1.000000
0.520521 1.352439 1.000000 1.000000 1.000000 1.000000
0.530531 1.351263 1.000000 1.000000 1.000000 1.000000
0.540541 1.350095 1.000000 1.000000 1.000000 1.000000
0.550551 1.348934 1.000000 1.000000 1.000000 1.000000
0.560561 1.347781 1.000000 1.000000 1.000000 1.000000
0.570571 1.346636 1.000000 1.000000 1.000000 1.000000
0.580581 1.345498 1.000000 1.000000 1.000000 1.000000
0.590591 1.344368 1.000000 1.000000 1.000000 1.000000
0.600601 1.343245 1.000000 1.000000 1.000000 1.000000
0.610611 1.342130 1.000000 1.000000 1.000000 1.000000
0.620621 1.341021 1.000000 1.000000 1.000000 1.000000
0.630631 1.339920 1.000000 1.000000 1.000000 1.000000
0.640641 1.338826 1.000000 1.000000 1.000000 1.000000
0.650651 1.337739 1.000000 1.000000 1.000000 1.000000
0.660661 1.336659 1.000000 1.000000 1.000000 1.000000
0.670671 1.335586 1.000000 1.000000 1.000000 1.000000
0.680681 1.334519 1.000000 1.000000 1.000000 1.000000
0.690691 1.333459 1.000000 1.000000 1.000000 1.000000
0.700701 1.332406 1.000000 1.000000 1.000000 1.000000
0.710711 1.331360 1.000000 1.000000 1.000000 1.000000
0.720721 1.330320 1.000000 1.000000 1.000000 1.000000
0.730731 1.329287 1.000000 1.000000 1.000000 1.000000
0.740741 1.328260 1.000000 1.000000 1.000000 1.000000
0.750751 1.327240 1.000000 1.000000 1.000000 1.000000
0.760761 1.326226 1.000000 1.000000 1.000000 1.000000
0.770771 1.325218 1.000000 1.000000 1.000000 1.000000
0.780781 1.324216 1.000000 1.000000 1.000000 1.000000
0.790791 1.323221 1.000000 1.000000 1.000000 1.000000
0.800801 1.322231 1.000000 1.000000 1.000000 1.000000
0.810811 1.321248 1.000000 1.000000 1.000000 1.000000
0.820821 1.320270 1.000000 1.000000 1.000000 1.000000
0.830831 1.319299 1.000000 1.000000 1.000000 1.000000
0.840841 1.318333 1.000000 1.000000 1.000000 1.000000
0.850851 1.317374 1.000000 1.000000 1.000000 1.000000
0.860861 1.316420 1.000000 1.000000 1.000000 1.000000
0.870871 1.315471 1.000000 1.000000 1.000000 1.000000
0.880881 1.314529 1.000000 1.000000 1.000000 1.000000
0.890891 1.313592 1.000000 1.000000 1.000000 1.000000
0.900901 1.312660 1.000000 1.000000 1.000000 1.000000
0.910911 1.311735 1.000000 1.000000 1.000000 1.000000
0.920921 1.310814 1.000000 1.000000 1.000000 1.000000
0.930931 1.309899 1.000000 1.000000 1.000000 1.000000
0.940941 1.308989 1.000000 1.000000 1.000000 1.000000
0.950951 1.308085 1.000000 1.000000 1.000000 1.000000
0.960961 1.307186 1.000000 1.000000 1.000000 1.000000
0.970971 1.306292 1.000000 1.000000 1.000000 1.000000
0.980981 1.305404 1.000000 1.000000 1.000000 1.000000
0.990991 1.304520 1.000000 1.000000 1.000000 1.000000
1.001001 1.303642 1.000000 1.000000 1.000000 1.000000
1.011011 1.302769 1.000000 1.000000 1.000000 1.000000
1.021021 1.301900 1.000000 1.000000 1.000000 1.000000
1.031031 1.301037 1.000000 1.000000 1.000000 1.000000
1.041041 1.300178 1.000000 1.000000 1.000000 1.000000
1.051051 1.299325 1.000000 1.000000 1.000000 1.000000
1.061061 1.298476 1.000000 1.000000 1.000000 1.000000
1.071071 1.297632 1.000000 1.000000 1.000000 1.000000
1.081081 1.296793 1.000000 1.000000 1.000000 1.000000
1.091091 1.295959 1.000000 1.000000 1.000000 1.000000
1.101101 1.295129 1.000000 1.000000 1.000000 1.000000
1.111111 1.294304 1.000000 1.000000 1.000000 1.000000
1.121121 1.293483 1.000000 1.000000 1.000000 1.000000
1.131131 1.292667 1.000000 1.000000 1.000000 1.000000
1.141141 1.291856 1.000000 1.000000 1.000000 1.000000
1.151151 1.291049 1.000000 1.000000 1.000000 1.000000
1.161161 1.290246 1.000000 1.000000 1.000000 1.000000
1.171171 1.289448 1.000000 1.000000 1.000000 1.000000
1.181181 1.288655 1.000000 1.000000 1.000000 1.000000
1.191191 1.287865 1.000000 1.000000 1.000000 1.000000
1.201201 1.287080 1.000000 1.000000 1.000000 1.000000
1.211211 1.286300 1.000000 1.000000 1.000000 1.000000
1.221221 1.285523 1.000000 1.000000 1.000000 1.000000
1.231231 1.284751 1.000000 1.000000 1.000000 1.000000
1.241241 1.283982 1.000000 1.000000 1.000000 1.000000
1.251251 1.283218 1.000000 1.000000 1.000000 1.000000
1.261261 1.282458 1.000000 1.000000 1.000000 1.000000
1.271271 1.281703 1.000000 1.000000 1.000000 1.000000
1.281281 1.280951 1.000000 1.000000 1.000000 1.000000
1.291291 1.280203 1.000000 1.000000 1.000000 1.000000
1.301301 1.279459 1.000000 1.000000 1.000000 1.000000
1.311311 1.278719 1.000000 1.000000 1.000000 1.000000
1.321321 1.277983 1.000000 1.000000 1.000000 1.000000
1.331331 1.277251 1.000000 1.000000 1.000000 1.000000
1.341341 1.276523 1.000000 1.000000 1.000000 1.000000
1.351351 1.275798 1.000000 1.000000 1.000000 1.000000
1.361361 1.275077 1.000000 1.000000 1.000000 1.000000
1.371371 1.274361 1.000000 1.000000 1.000000 1.000000
1.381381 1.273647 1.000000 1.000000 1.000000 1.000000
1.391391 1.272938 1.000000 1.000000 1.000000 1.000000
1.401401 1.272232 1.000000 1.000000 1.000000 1.000000
1.411411 1.271530 1.000000 1.000000 1.000000 1.000000
1.421421 1.270831 1.000000 1.000000 1.000000 1.000000
1.431431 1.270136 1.000000 1.000000 1.000000 1.000000
1.441441 1.269445 1.000000 1.000000 1.000000 1.000000
1.451451 1.268757 1.000000 1.000000 1.000000 1.000000
1.461461 1.268072 1.000000 1.000000 1.000000 1.000000
1.471471 1.267391 1.000000 1.000000 1.000000 1.000000
1.481481 1.266714 1.000000 1.000000 1.000000 1.000000
1.491491 1.266040 1.000000 1.000000 1.000000 1.000000
1.501502 1.265369 1.000000 1.000000 1.000000 1.000000
1.511512 1.264702 1.000000 1.000000 1.000000 1.000000
1.521522 1.264038 1.000000 1.000000 1.000000 1.000000
1.531532 1.263377 1.000000 1.000000 1.000000 1.000000
1.541542 1.262720 1.000000 1.000000 1.000000 1.000000
1.551552 1.262066 1.000000 1.000000 1.000000 1.000000
1.561562 1.261415 1.000000 1.000000 1.000000 1.000000
1.571572 1.260768 1.000000 1.000000 1.000000 1.000000
1.581582 1.260123 1.000000 1.000000 1.000000 1.000000
1.591592 1.259482 1.000000 1.000000 1.000000 1.000000
1.601602 1.258844 1.000000 1.000000 1.000000 1.000000
1.611612 1.258209 1.000000 1.000000 1.000000 1.000000
1.621622 1.257577 1.000000 1.000000 1.000000 1.000000
1.631632 1.256949 1.000000 1.000000 1.000000 1.000000
1.641642 1.256323 1.000000 1.000000 1.000000 1.000000
1.651652 1.255700 1.000000 1.000000 1.000000 1.000000
1.661662 1.255081 1.000000 1.000000 1.000000 1.000000
1.671672 1.254464 1.000000 1.000000 1.000000 1.000000
1.681682 1.253850 1.000000 1.000000 1.000000 1.000000
1.691692 1.253240 1.000000 1.000000 1.000000 1.000000
1.701702 1.252632 1.000000 1.000000 1.000000 1.000000
1.711712 1.252027 1.000000 1.000000 1.000000 1.000000
1.721722 1.251425 1.000000 1.000000 1.000000 1.000000
1.731732 1.250826 1.000000 1.000000 1.000000 1.000000
1.741742 1.250230 1.000000 1.000000 1.000000 1.000000
1.751752 1.249636 1.000000 1.000000 1.000000 1.000000
1.761762 1.249046 1.000000 1.000000 1.000000 1.000000
1.771772 1.248458 1.000000 1.000000 1.000000 1.000000
1.781782 1.247873 1.000000 1.000000 1.000000 1.000000
1.791792 1.247291 1.000000 1.000000 1.000000 1.000000
1.801802 1.246711 1.000000 1.000000 1.000000 1.000000
1.811812 1.246134 1.000000 1.000000 1.000000 1.000000
1.821822 1.245560 1.000000 1.000000 1.000000 1.000000
1.831832 1.244989 1.000000 1.000000 1.000000 1.000000
1.841842 1.244420 1.000000 1.000000 1.000000 1.000000
1.851852 1.243854 1.000000 1.000000 1.000000 1.000000
1.861862 1.243290 1.000000 1.000000 1.000000 1.000000
1.871872 1.242729 1.000000 1.000000 1.000000 1.000000
1.881882 1.242171 1.000000 1.000000 1.000000 1.000000
1.891892 1.241615 1.000000 1.000000 1.000000 1.000000
1.901902 1.241062 1.000000 1.000000 1.000000 1.000000
1.911912 1.240511 1.000000 1.000000 1.000000 1.000000
1.921922 1.239962 1.000000 1.000000 1.000000 1.000000
1.931932 1.239417 1.000000 1.000000 1.000000 1.000000
1.941942 1.238873 1.000000 1.000000 1.000000 1.000000
1.951952 1.238333 1.000000 1.000000 1.000000 1.000000
1.961962 1.237794 1.000000 1.000000 1.000000 1.000000
1.971972 1.237258 1.000000 1.000000 1.000000 1.000000
1.981982 1.236725 1.000000 1.000000 1.000000 1.000000
1.991992 1.236194 1.000000 1.000000 1.000000 1.000000
2.002002 1.235665 1.000000 1.000000 1.000000 1.000000
2.012012 1.235138 1.000000 1.000000 1.000000 1.000000
2.022022 1.234614 1.000000 1.000000 1.000000 1.000000
2.032032 1.234093 1.000000 1.000000 1.000000 1.000000
2.042042 1.233573 1.000000 1.000000 1.000000 1.000000
2.052052 1.233056 1.000000 1.000000 1.000000 1.000000
2.062062 1.232541 1.000000 1.000000 1.000000 1.000000
2.072072 1.232029 1.000000 1.000000 1.000000 1.000000
2.082082 1.231518 1.000000 1.000000 1.000000 1.000000
2.092092 1.231010 1.000000 1.000000 1.000000 1.000000
2.102102 1.230504 1.000000 1.000000 1.000000 1.000000
2.112112 1.230001 1.000000 1.000000 1.000000 1.000000
2.122122 1.229499 1.000000 1.000000 1.000000 1.000000
2.132132 1.229000 1.000000 1.000000 1.000000 1.000000
2.142142 1.228503 1.000000 1.000000 1.000000 1.000000
2.152152 1.228008 1.000000 1.000000 1.000000 1.000000
2.162162 1.227515 1.000000 1.000000 1.000000 1.000000
2.172172 1.227025 1.000000 1.000000 1.000000 1.000000
2.182182 1.226536 1.000000 1.000000 1.000000 1.000000
2.192192 1.226050 1.000000 1.000000 1.000000 1.000000
2.202202 1.225565 1.000000 1.000000 1.000000 1.000000
2.212212 1.225083 1.000000 1.000000 1.000000 1.000000
2.222222 1.224603 1.000000 1.000000 1.000000 1.000000
2.232232 1.224124 1.000000 1.000000 1.000000 1.000000
2.242242 1.223648 1.000000 1.000000 1.000000 1.000000
2.252252 1.223174 1.000000 1.000000 1.000000 1.000000
2.262262 1.222702 1.000000 1.000000 1.000000 1.000000
2.272272 1.222232 1.000000 1.000000 1.000000 1.000000
2.282282 1.221764 1.000000 1.000000 1.000000 1.000000
2.292292 1.221297 1.000000 1.000000 1.000000 1.000000
2.302302 1.220833 1.000000 1.000000 1.000000 1.000000
2.312312 1.220371 1.000000 1.000000 1.000000 1.000000
2.322322 1.219911 1.000000 1.000000 1.000000 1.000000
2.332332 1.219452 1.000000 1.000000 1.000000 1.000000
2.342342 1.218996 1.000000 1.000000 1.000000 1.000000
2.352352 1.218541 1.000000 1.000000 1.000000 1.000000
2.362362 1.218088 1.000000 1.000000 1.000000 1.000000
2.372372 1.217637 1.000000 1.000000 1.000000 1.000000
2.382382 1.217188 1.000000 1.000000 1.000000 1.000000
2.392392 1.216741 1.000000 1.000000 1.000000 1.000000
2.402402 1.216296 1.000000 1.000000 1.000000 1.000000
2.412412 1.215852 1.000000 1.000000 1.000000 1.000000
2.422422 1.215411 1.000000 1.000000 1.000000 1.000000
2.432432 1.214971 1.000000 1.000000 1.000000 1.000000
2.442442 1.214533 1.000000 1.000000 1.000000 1.000000
2.452452 1.214096 1.000000 1.000000 1.000000 1.000000
2.462462 1.213662 1.000000 1.000000 1.000000 1.000000
2.472472 1.213229 1.000000 1.000000 1.000000 1.000000
2.482482 1.212798 1.000000 1.000000 1.000000 1.000000
2.492492 1.212369 1.000000 1.000000 1.000000 1.000000
2.502503 1.211941 1.000000 1.000000 1.000000 1.000000
2.512513 1.211515 1.000000 1.000000 1.000000 1.000000
2.522523 1.211091 1.000000 1.000000 1.000000 1.000000
2.532533 1.210668 1.000000 1.000000 1.000000 1.000000
2.542543 1.210248 1.000000 1.000000 1.000000 1.000000
2.552553 1.209829 1.000000 1.000000 1.000000 1.000000
2.562563 1.209411 1.000000 1.000000 1.000000 1.000000
2.572573 1.208995 1.000000 1.000000 1.000000 1.000000
2.582583 1.208581 1.000000 1.000000 1.000000 1.000000
2.592593 1.208169 1.000000 1.000000 1.000000 1.000000
2.602603 1.207758 1.000000 1.000000 1.000000 1.000000
2.612613 1.207349 1.000000 1.000000 1.000000 1.000000
2.622623 1.206941 1.000000 1.000000 1.000000 1.000000
2.632633 1.206535 1.000000 1.000000 1.000000 1.000000
2.642643 1.206131 1.000000 1.000000 1.000000 1.000000
2.652653 1.205728 1.000000 1.000000 1.000000 1.000000
2.662663 1.205327 1.000000 1.000000 1.000000 1.000000
2.672673 1.204927 1.000000 1.000000 1.000000 1.000000
2.682683 1.204529 1.000000 1.000000 1.000000 1.000000
2.692693 1.204132 1.000000 1.000000 1.000000 1.000000
2.702703 1.203737 1.000000 1.000000 1.000000 1.000000
2.712713 1.203343 1.000000 1.000000 1.000000 1.000000
2.722723 1.202951 1.000000 1.000000 1.000000 1.000000
2.732733 1.202561 1.000000 1.000000 1.000000 1.000000
2.742743 1.202172 1.000000 1.000000 1.000000 1.000000
2.752753 1.201784 1.000000 1.000000 1.000000 1.000000
2.762763 1.201398 1.000000 1.000000 1.000000 1.000000
2.772773 1.201014 1.000000 1.000000 1.000000 1.000000
2.782783 1.200631 1.000000 1.000000 1.000000 1.000000
2.792793 1.200249 1.000000 1.000000 1.000000 1.000000
2.802803 1.199869 1.000000 1.000000 1.000000 1.000000
2.812813 1.199490 1.000000 1.000000 1.000000 1.000000
2.822823 1.199113 1.000000 1.000000 1.000000 1.000000
2.832833 1.198737 1.000000 1.000000 1.000000 1.000000
2.842843 1.198362 1.000000 1.000000 1.000000 1.000000
2.852853 1.197989 1.000000 1.000000 1.000000 1.000000
2.862863 1.197617 1.000000 1.000000 1.000000 1.000000
2.872873 1.197247 1.000000 1.000000 1.000000 1.000000
2.882883 1.196878 1.000000 1.000000 1.000000 1.000000
2.892893 1.196511 1.000000 1.000000 1.000000 1.000000
2.902903 1.196145 1.000000 1.000000 1.000000 1.000000
2.912913 1.195780 1.000000 1.000000 1.000000 1.000000
2.922923 1.195416 1.000000 1.000000 1.000000 1.000000
2.932933 1.195054 1.000000 1.000000 1.000000 1.000000
2.942943 1.194693 1.000000 1.000000 1.000000 1.000000
2.952953 1.194334 1.000000 1.000000 1.000000 1.000000
2.962963 1.193976 1.000000 1.000000 1.000000 1.000000
2.972973 1.193619 1.000000 1.000000 1.000000 1.000000
2.982983 1.193264 1.000000 1.000000 1.000000 1.000000
2.992993 1.192910 1.000000 1.000000 1.000000 1.000000
3.003003 1.192557 1.000000 1.000000 1.000000 1.000000
3.013013 1.192205 1.000000 1.000000 1.000000 1.000000
3.023023 1.191855 1.000000 1.000000 1.000000 1.000000
3.033033 1.191506 1.000000 1.000000 1.000000 1.000000
3.043043 1.191158 1.000000 1.000000 1.000000 1.000000
3.053053 1.190811 1.000000 1.000000 1.000000 1.000000
3.063063 1.190466 1.000000 1.000000 1.000000 1.000000
3.073073 1.190122 1.000000 1.000000 1.000000 1.000000
3.083083 1.189779 1.000000 1.000000 1.000000 1.000000
3.093093 1.189438 1.000000 1.000000 1.000000 1.000000
3.103103 1.189098 1.000000 1.000000 1.000000 1.000000
3.113113 1.188759 1.000000 1.000000 1.000000 1.000000
3.123123 1.188421 1.000000 1.000000 1.000000 1.000000
3.133133 1.188084 1.000000 1.000000 1.000000 1.000000
3.143143 1.187749 1.000000 1.000000 1.000000 1.000000
3.153153 1.187414 1.000000 1.000000 1.000000 1.000000
3.163163 1.187081 1.000000 1.000000 1.000000 1.000000
3.173173 1.186749 1.000000 1.000000 1.000000 1.000000
3.183183 1.186419 1.000000 1.000000 1.000000 1.000000
3.193193 1.186089 1.000000 1.000000 1.000000 1.000000
3.203203 1.185761 1.000000 1.000000 1.000000 1.000000
3.213213 1.185434 1.000000 1.000000 1.000000 1.000000
3.223223 1.185107 1.000000 1.000000 1.000000 1.000000
3.233233 1.184783 1.000000 1.000000 1.000000 1.000000
3.243243 1.184459 1.000000 1.000000 1.000000 1.000000
3.253253 1.184136 1.000000 1.000000 1.000000 1.000000
3.263263 1.183815 1.000000 1.000000 1.000000 1.000000
3.273273 1.183494 1.000000 1.000000 1.000000 1.000000
3.283283 1.183175 1.000000 1.000000 1.000000 1.000000
3.293293 1.182857 1.000000 1.000000 1.000000 1.000000
3.303303 1.182540 1.000000 1.000000 1.000000 1.000000
3.313313 1.182224 1.000000 1.000000 1.000000 1.000000
3.323323 1.181909 1.000000 1.000000 1.000000 1.000000
3.333333 1.181595 1.000000 1.000000 1.000000 1.000000
3.343343 1.181282 1.000000 1.000000 1.000000 1.000000
3.353353 1.180970 1.000000 1.000000 1.000000 1.000000
3.363363 1.180660 1.000000 1.000000 1.000000 1.000000
3.373373 1.180350 1.000000 1.000000 1.000000 1.000000
3.383383 1.180042 1.000000 1.000000 1.000000 1.000000
3.393393 1.179735 1.000000 1.000000 1.000000 1.000000
3.403403 1.179428 1.000000 1.000000 1.000000 1.000000
3.413413 1.179123 1.000000 1.000000 1.000000 1.000000
3.423423 1.178819 1.000000 1.000000 1.000000 1.000000
3.433433 1.178515 1.000000 1.000000 1.000000 1.000000
3.443443 1.178213 1.000000 1.000000 1.000000 1.000000
3.453453 1.177912 1.000000 1.000000 1.000000 1.000000
3.463463 1.177612 1.000000 1.000000 1.000000 1.000000
3.473473 1.177313 1.000000 1.000000 1.000000 1.000000
3.483483 1.177014 1.000000 1.000000 1.000000 1.000000
3.493493 1.176717 1.000000 1.000000 1.000000 1.000000
3.503504 1.176421 1.000000 1.000000 1.000000 1.000000
3.513514 1.176126 1.000000 1.000000 1.000000 1.000000
3.523524 1.175832 1.000000 1.000000 1.000000 1.000000
3.533534 1.175538 1.000000 1.000000 1.000000 1.000000
3.543544 1.175246 1.000000 1.000000 1.000000 1.000000
3.553554 1.174955 1.000000 1.000000 1.000000 1.000000
3.563564 1.174665 1.000000 1.000000 1.000000 1.000000
3.573574 1.174375 1.000000 1.000000 1.000000 1.000000
3.583584 1.174087 1.000000 1.000000 1.000000 1.000000
3.593594 1.173800 1.000000 1.000000 1.000000 1.000000
3.603604 1.173513 1.000000 1.000000 1.000000 1.000000
3.613614 1.173228 1.000000 1.000000 1.000000 1.000000
3.623624 1.172943 1.000000 1.000000 1.000000 1.000000
3.633634 1.172659 1.000000 1.000000 1.000000 1.000000
3.643644 1.172377 1.000000 1.000000 1.000000 1.000000
3.653654 1.172095 1.000000 1.000000 1.000000 1.000000
3.663664 1.171814 1.000000 1.000000 1.000000 1.000000
3.673674 1.171534 1.000000 1.000000 1.000000 1.000000
3.683684 1.171255 1.000000 1.000000 1.000000 1.000000
3.693694 1.170977 1.000000 1.000000 1.000000 1.000000
3.703704 1.170699 1.000000 1.000000 1.000000 1.000000
3.713714 1.170423 1.000000 1.000000 1.000000 1.000000
3.723724 1.170148 1.000000 1.000000 1.000000 1.000000
3.733734 1.169873 1.000000 1.000000 1.000000 1.000000
3.743744 1.169599 1.000000 1.000000 1.000000 1.000000
3.753754 1.169327 1.000000 1.000000 1.000000 1.000000
3.763764 1.169055 1.000000 1.000000 1.000000 1.000000
3.773774 1.168784 1.000000 1.000000 1.000000 1.000000
3.783784 1.168513 1.000000 1.000000 1.000000 1.000000
3.793794 1.168244 1.000000 1.000000 1.000000 1.000000
3.803804 1.167976 1.000000 1.000000 1.000000 1.000000
3.813814 1.167708 1.000000 1.000000 1.000000 1.000000
3.823824 1.167441 1.000000 1.000000 1.000000 1.000000
3.833834 1.167175 1.000000 1.000000 1.000000 1.000000
3.843844 1.166910 1.000000 1.000000 1.000000 1.000000
3.853854 1.166646 1.000000 1.000000 1.000000 1.000000
3.863864 1.166383 1.000000 1.000000 1.000000 1.000000
3.873874 1.166120 1.000000 1.000000 1.000000 1.000000
3.883884 1.165858 1.000000 1.000000 1.000000 1.000000
3.893894 1.165597 1.000000 1.000000 1.000000 1.000000
3.903904 1.165337 1.000000 1.000000 1.000000 1.000000
3.913914 1.165078 1.000000 1.000000 1.000000 1.000000
3.923924 1.164820 1.000000 1.000000 1.000000 1.000000
3.933934 1.164562 1.000000 1.000000 1.000000 1.000000
3.943944 1.164305 1.000000 1.000000 1.000000 1.000000
3.953954 1.164049 1.000000 1.000000 1.000000 1.000000
3.963964 1.163794 1.000000 1.000000 1.000000 1.000000
3.973974 1.163539 1.000000 1.000000 1.000000 1.000000
3.983984 1.163286 1.000000 1.000000 1.000000 1.000000
3.993994 1.163033 1.000000 1.000000 1.000000 1.000000
4.004004 1.162781 1.000000 1.000000 1.000000 1.000000
4.014014 1.162529 1.000000 1.000000 1.000000 1.000000
4.024024 1.162279 1.000000 1.000000 1.000000 1.000000
4.034034 1.162029 1.000000 1.000000 1.000000 1.000000
4.044044 1.161780 1.000000 1.000000 1.000000 1.000000
4.054054 1.161532 1.000000 1.000000 1.000000 1.000000
4.064064 1.161284 1.000000 1.000000 1.000000 1.000000
4.074074 1.161037 1.000000 1.000000 1.000000 1.000000
4.084084 1.160791 1.000000 1.000000 1.000000 1.000000
4.094094 1.160546 1.000000 1.000000 1.000000 1.000000
4.104104 1.160302 1.000000 1.000000 1.000000 1.000000
4.114114 1.160058 1.000000 1.000000 1.000000 1.000000
4.124124 1.159815 1.000000 1.000000 1.000000 1.000000
4.134134 1.159573 1.000000 1.000000 1.000000 1.000000
4.144144 1.159331 1.000000 1.000000 1.000000 1.000000
4.154154 1.159090 1.000000 1.000000 1.000000 1.000000
4.164164 1.158850 1.000000 1.000000 1.000000 1.000000
4.174174 1.158611 1.000000 1.000000 1.000000 1.000000
4.184184 1.158372 1.000000 1.000000 1.000000 1.000000
4.194194 1.158135 1.000000 1.000000 1.000000 1.000000
4.204204 1.157897 1.000000 1.000000 1.000000 1.000000
4.214214 1.157661 1.000000 1.000000 1.000000 1.000000
4.224224 1.157425 1.000000 1.000000 1.000000 1.000000
4.234234 1.157190 1.000000 1.000000 1.000000 1.000000
4.244244 1.156956 1.000000 1.000000 1.000000 1.000000
4.254254 1.156722 1.000000 1.000000 1.000000 1.000000
4.264264 1.156489 1.000000 1.000000 1.000000 1.000000
4.274274 1.156257 1.000000 1.000000 1.000000 1.000000
4.284284 1.156025 1.000000 1.000000 1.000000 1.000000
4.294294 1.155794 1.000000 1.000000 1.000000 1.000000
4.304304 1.155564 1.000000 1.000000 1.000000 1.000000
4.314314 1.155334 1.000000 1.000000 1.000000 1.000000
4.324324 1.155105 1.000000 1.000000 1.000000 1.000000
4.334334 1.154877 1.000000 1.000000 1.000000 1.000000
4.344344 1.154650 1.000000 1.000000 1.000000 1.000000
4.354354 1.154423 1.000000 1.000000 1.000000 1.000000
4.364364 1.154197 1.000000 1.000000 1.000000 1.000000
4.374374 1.153971 1.000000 1.000000 1.000000 1.000000
4.384384 1.153746 1.000000 1.000000 1.000000 1.000000
4.394394 1.153522 1.000000 1.000000 1.000000 1.000000
4.404404 1.153298 1.000000 1.000000 1.000000 1.000000
4.414414 1.153076 1.000000 1.000000 1.000000 1.000000
4.424424 1.152853 1.000000 1.000000 1.000000 1.000000
4.434434 1.152632 1.000000 1.000000 1.000000 1.000000
4.444444 1.152411 1.000000 1.000000 1.000000 1.000000
4.454454 1.152190 1.000000 1.000000 1.000000 1.000000
4.464464 1.151971 1.000000 1.000000 1.000000 1.000000
4.474474 1.151752 1.000000 1.000000 1.000000 1.000000
4.484484 1.151533 1.000000 1.000000 1.000000 1.000000
4.494494 1.151315 1.000000 1.000000 1.000000 1.000000
4.504505 1.151098 1.000000 1.000000 1.000000 1.000000
4.514515 1.150881 1.000000 1.000000 1.000000 1.000000
4.524525 1.150666 1.000000 1.000000 1.000000 1.000000
4.534535 1.150450 1.000000 1.000000 1.000000 1.000000
4.544545 1.150235 1.000000 1.000000 1.000000 1.000000
4.554555 1.150021 1.000000 1.000000 1.000000 1.000000
4.564565 1.149808 1.000000 1.000000 1.000000 1.000000
4.574575 1.149595 1.000000 1.000000 1.000000 1.000000
4.584585 1.149383 1.000000 1.000000 1.000000 1.000000
4.594595 1.149171 1.000000 1.000000 1.000000 1.000000
4.604605 1.148960 1.000000 1.000000 1.000000 1.000000
4.614615 1.148749 1.000000 1.000000 1.000000 1.000000
4.624625 1.148540 1.000000 1.000000 1.000000 1.000000
4.634635 1.148330 1.000000 1.000000 1.000000 1.000000
4.644645 1.148122 1.000000 1.000000 1.000000 1.000000
4.654655 1.147913 1.000000 1.000000 1.000000 1.000000
4.664665 1.147706 1.000000 1.000000 1.000000 1.000000
4.674675 1.147499 1.000000 1.000000 1.000000 1.000000
4.684685 1.147293 1.000000 1.000000 1.000000 1.000000
4.694695 1.147087 1.000000 1.000000 1.000000 1.000000
4.704705 1.146881 1.000000 1.000000 1.000000 1.000000
4.714715 1.146677 1.000000 1.000000 1.000000 1.000000
4.724725 1.146473 1.000000 1.000000 1.000000 1.000000
4.734735 1.146269 1.000000 1.000000 1.000000 1.000000
4.744745 1.146066 1.000000 1.000000 1.000000 1.000000
4.754755 1.145864 1.000000 1.000000 1.000000 1.000000
4.764765 1.145662 1.000000 1.000000 1.000000 1.000000
4.774775 1.145461 1.000000 1.000000 1.000000 1.000000
4.784785 1.145260 1.000000 1.000000 1.000000 1.000000
4.794795 1.145060 1.000000 1.000000 1.000000 1.000000
4.804805 1.144860 1.000000 1.000000 1.000000 1.000000
4.814815 1.144661 1.000000 1.000000 1.000000 1.000000
4.824825 1.144463 1.000000 1.000000 1.000000 1.000000
4.834835 1.144265 1.000000 1.000000 1.000000 1.000000
4.844845 1.144067 1.000000 1.000000 1.000000 1.000000
4.854855 1.143870 1.000000 1.000000 1.000000 1.000000
4.864865 1.143674 1.000000 1.000000 1.000000 1.000000
4.874875 1.143478 1.000000 1.000000 1.000000 1.000000
4.884885 1.143283 1.000000 1.000000 1.000000 1.000000
4.894895 1.143088 1.000000 1.000000 1.000000 1.000000
4.904905 1.142894 1.000000 1.000000 1.000000 1.000000
4.914915 1.142700 1.000000 1.000000 1.000000 1.000000
4.924925 1.142507 1.000000 1.000000 1.000000 1.000000
4.934935 1.142314 1.000000 1.000000 1.000000 1.000000
4.944945 1.142122 1.000000 1.000000 1.000000 1.000000
4.954955 1.141931 1.000000 1.000000 1.000000 1.000000
4.964965 1.141739 1.000000 1.000000 1.000000 1.000000
4.974975 1.141549 1.000000 1.000000 1.000000 1.000000
4.984985 1.141359 1.000000 1.000000 1.000000 1.000000
4.994995 1.141169 1.000000 1.000000 1.000000 1.000000
5.005005 1.140980 1.000000 1.000000 1.000000 1.000000
5.015015 1.140792 1.000000 1.000000 1.000000 1.000000
5.025025 1.140603 1.000000 1.000000 1.000000 1.000000
5.035035 1.140416 1.000000 1.000000 1.000000 1.000000
5.045045 1.140229 1.000000 1.000000 1.000000 1.000000
5.055055 1.140042 1.000000 1.000000 1.000000 1.000000
5.065065 1.139856 1.000000 1.000000 1.000000 1.000000
5.075075 1.139671 1.000000 1.000000 1.000000 1.000000
5.085085 1.139486 1.000000 1.000000 1.000000 1.000000
5.095095 1.139301 1.000000 1.000000 1.000000 1.000000
5.105105 1.139117 1.000000 1.000000 1.000000 1.000000
5.115115 1.138933 1.000000 1.000000 1.000000 1.000000
5.125125 1.138750 1.000000 1.000000 1.000000 1.000000
5.135135 1.138568 1.000000 1.000000 1.000000 1.000000
5.145145 1.138385 1.000000 1.000000 1.000000 1.000000
5.155155 1.138204 1.000000 1.000000 1.000000 1.000000
5.165165 1.138023 1.000000 1.000000 1.000000 1.000000
5.175175 1.137842 1.000000 1.000000 1.000000 1.000000
5.185185 1.137662 1.000000 1.000000 1.000000 1.000000
5.195195 1.137482 1.000000 1.000000 1.000000 1.000000
5.205205 1.137302 1.000000 1.000000 1.000000 1.000000
5.215215 1.137124 1.000000 1.000000 1.000000 1.000000
5.225225 1.136945 1.000000 1.000000 1.000000 1.000000
5.235235 1.136767 1.000000 1.000000 1.000000 1.000000
5.245245 1.136590 1.000000 1.000000 1.000000 1.000000
5.255255 1.136413 1.000000 1.000000 1.000000 1.000000
5.265265 1.136236 1.000000 1.000000 1.000000 1.000000
5.275275 1.136060 1.000000 1.000000 1.000000 1.000000
5.285285 1.135885 1.000000 1.000000 1.000000 1.000000
5.295295 1.135709 1.000000 1.000000 1.000000 1.000000
5.305305 1.135535 1.000000 1.000000 1.000000 1.000000
5.315315 1.135360 1.000000 1.000000 1.000000 1.000000
5.325325 1.135187 1.000000 1.000000 1.000000 1.000000
5.335335 1.135013 1.000000 1.000000 1.000000 1.000000
5.345345 1.134840 1.000000 1.000000 1.000000 1.000000
5.355355 1.134668 1.000000 1.000000 1.000000 1.000000
5.365365 1.134496 1.000000 1.000000 1.000000 1.000000
5.375375 1.134324 1.000000 1.000000 1.000000 1.000000
5.385385 1.134153 1.000000 1.000000 1.000000 1.000000
5.395395 1.133982 1.000000 1.000000 1.000000 1.000000
5.405405 1.133812 1.000000 1.000000 1.000000 1.000000
5.415415 1.133642 1.000000 1.000000 1.000000 1.000000
5.425425 1.133472 1.000000 1.000000 1.000000 1.000000
5.435435 1.133303 1.000000 1.000000 1.000000 1.000000
5.445445 1.133135 1.000000 1.000000 1.000000 1.000000
5.455455 1.132967 1.000000 1.000000 1.000000 1.000000
5.465465 1.132799 1.000000 1.000000 1.000000 1.000000
5.475475 1.132632 1.000000 1.000000 1.000000 1.000000
5.485485 1.132465 1.000000 1.000000 1.000000 1.000000
5.495495 1.132298 1.000000 1.000000 1.000000 1.000000
5.505506 1.132132 1.000000 1.000000 1.000000 1.000000
5.515516 1.131967 1.000000 1.000000 1.000000 1.000000
5.525526 1.131801 1.000000 1.000000 1.000000 1.000000
5.535536 1.131636 1.000000 1.000000 1.000000 1.000000
5.545546 1.131472 1.000000 1.000000 1.000000 1.000000
5.555556 1.131308 1.000000 1.000000 1.000000 1.000000
5.565566 1.131144 1.000000 1.000000 1.000000 1.000000
5.575576 1.130981 1.000000 1.000000 1.000000 1.000000
5.585586 1.130819 1.000000 1.000000 1.000000 1.000000
5.595596 1.130656 1.000000 1.000000 1.000000 1.000000
5.605606 1.130494 1.000000 1.000000 1.000000 1.000000
5.615616 1.130333 1.000000 1.000000 1.000000 1.000000
5.625626 1.130171 1.000000 1.000000 1.000000 1.000000
5.635636 1.130011 1.000000 1.000000 1.000000 1.000000
5.645646 1.129850 1.000000 1.000000 1.000000 1.000000
5.655656 1.129690 1.000000 1.000000 1.000000 1.000000
5.665666 1.129531 1.000000 1.000000 1.000000 1.000000
5.675676 1.129372 1.000000 1.000000 1.000000 1.000000
5.685686 1.129213 1.000000 1.000000 1.000000 1.000000
5.695696 1.129054 1.000000 1.000000 1.000000 1.000000
5.705706 1.128896 1.000000 1.000000 1.000000 1.000000
5.715716 1.128739 1.000000 1.000000 1.000000 1.000000
5.725726 1.128581 1.000000 1.000000 1.000000 1.000000
5.735736 1.128425 1.000000 1.000000 1.000000 1.000000
5.745746 1.128268 1.000000 1.000000 1.000000 1.000000
5.755756 1.128112 1.000000 1.000000 1.000000 1.000000
5.765766 1.127956 1.000000 1.000000 1.000000 1.000000
5.775776 1.127801 1.000000 1.000000 1.000000 1.000000
5.785786 1.127646 1.000000 1.000000 1.000000 1.000000
5.795796 1.127491 1.000000 1.000000 1.000000 1.000000
5.805806 1.127337 1.000000 1.000000 1.000000 1.000000
5.815816 1.127183 1.000000 1.000000 1.000000 1.000000
5.825826 1.127030 1.000000 1.000000 1.000000 1.000000
5.835836 1.126877 1.000000 1.000000 1.000000 1.000000
5.845846 1.126724 1.000000 1.000000 1.000000 1.000000
5.855856 1.126572 1.000000 1.000000 1.000000 1.000000
5.865866 1.126420 1.000000 1.000000 1.000000 1.000000
5.875876 1.126268 1.000000 1.000000 1.000000 1.000000
5.885886 1.126117 1.000000 1.000000 1.000000 1.000000
5.895896 1.125966 1.000000 1.000000 1.000000 1.000000
5.905906 1.125815 1.000000 1.000000 1.000000 1.000000
5.915916 1.125665 1.000000 1.000000 1.000000 1.000000
5.925926 1.125515 1.000000 1.000000 1.000000 1.000000
5.935936 1.125366 1.000000 1.000000 1.000000 1.000000
5.945946 1.125217 1.000000 1.000000 1.000000 1.000000
5.955956 1.125068 1.000000 1.000000 1.000000 1.000000
5.965966 1.124919 1.000000 1.000000 1.000000 1.000000
5.975976 1.124771 1.000000 1.000000 1.000000 1.000000
5.985986 1.124624 1.000000 1.000000 1.000000 1.000000
5.995996 1.124476 1.000000 1.000000 1.000000 1.000000
6.006006 1.124329 1.000000 1.000000 1.000000 1.000000
6.016016 1.124183 1.000000 1.000000 1.000000 1.000000
6.026026 1.124036 1.000000 1.000000 1.000000 1.000000
6.036036 1.123890 1.000000 1.000000 1.000000 1.000000
6.046046 1.123745 1.000000 1.000000 1.000000 1.000000
6.056056 1.123599 1.000000 1.000000 1.000000 1.000000
6.066066 1.123454 1.000000 1.000000 1.000000 1.000000
6.076076 1.123310 1.000000 1.000000 1.000000 1.000000
6.086086 1.123165 1.000000 1.000000 1.000000 1.000000
6.096096 1.123022 1.000000 1.000000 1.000000 1.000000
6.106106 1.122878 1.000000 1.000000 1.000000 1.000000
6.116116 1.122735 1.000000 1.000000 1.000000 1.000000
6.126126 1.122592 1.000000 1.000000 1.000000 1.000000
6.136136 1.122449 1.000000 1.000000 1.000000 1.000000
6.146146 1.122307 1.000000 1.000000 1.000000 1.000000
6.156156 1.122165 1.000000 1.000000 1.000000 1.000000
6.166166 1.122023 1.000000 1.000000 1.000000 1.000000
6.176176 1.121882 1.000000 1.000000 1.000000 1.000000
6.186186 1.121741 1.000000 1.000000 1.000000 1.000000
6.196196 1.121600 1.000000 1.000000 1.000000 1.000000
6.206206 1.121460 1.000000 1.000000 1.000000 1.000000
6.216216 1.121320 1.000000 1.000000 1.000000 1.000000
6.226226 1.121181 1.000000 1.000000 1.000000 1.000000
6.236236 1.121041 1.000000 1.000000 1.000000 1.000000
6.246246 1.120902 1.000000 1.000000 1.000000 1.000000
6.256256 1.120763 1.000000 1.000000 1.000000 1.000000
6.266266 1.120625 1.000000 1.000000 1.000000 1.000000
6.276276 1.120487 1.000000 1.000000 1.000000 1.000000
6.286286 1.120349 1.000000 1.000000 1.000000 1.000000
6.296296 1.120212 1.000000 1.000000 1.000000 1.000000
6.306306 1.120075 1.000000 1.000000 1.000000 1.000000
6.316316 1.119938 1.000000 1.000000 1.000000 1.000000
6.326326 1.119801 1.000000 1.000000 1.000000 1.000000
6.336336 1.119665 1.000000 1.000000 1.000000 1.000000
6.346346 1.119529 1.000000 1.000000 1.000000 1.000000
6.356356 1.119394 1.000000 1.000000 1.000000 1.000000
6.366366 1.119258 1.000000 1.000000 1.000000 1.000000
6.376376 1.119124 1.000000 1.000000 1.000000 1.000000
6.386386 1.118989 1.000000 1.000000 1.000000 1.000000
6.396396 1.118855 1.000000 1.000000 1.000000 1.000000
6.406406 1.118720 1.000000 1.000000 1.000000 1.000000
6.416416 1.118587 1.000000 1.000000 1.000000 1.000000
6.426426 1.118453 1.000000 1.000000 1.000000 1.000000
6.436436 1.118320 1.000000 1.000000 1.000000 1.000000
6.446446 1.118187 1.000000 1.000000 1.000000 1.000000
6.456456 1.118055 1.000000 1.000000 1.000000 1.000000
6.466466 1.117923 1.000000 1.000000 1.000000 1.000000
6.476476 1.117791 1.000000 1.000000 1.000000 1.000000
6.486486 1.117659 1.000000 1.000000 1.000000 1.000000
6.496496 1.117528 1.000000 1.000000 1.000000 1.000000
6.506507 1.117397 1.000000 1.000000 1.000000 1.000000
6.516517 1.117266 1.000000 1.000000 1.000000 1.000000
6.526527 1.117135 1.000000 1.000000 1.000000 1.000000
6.536537 1.117005 1.000000 1.000000 1.000000 1.000000
6.546547 1.116875 1.000000 1.000000 1.000000 1.000000
6.556557 1.116746 1.000000 1.000000 1.000000 1.000000
6.566567 1.116616 1.000000 1.000000 1.000000 1.000000
6.576577 1.116487 1.000000 1.000000 1.000000 1.000000
6.586587 1.116358 1.000000 1.000000 1.000000 1.000000
6.596597 1.116230 1.000000 1.000000 1.000000 1.000000
6.606607 1.116102 1.000000 1.000000 1.000000 1.000000
6.616617 1.115974 1.000000 1.000000 1.000000 1.000000
6.626627 1.115846 1.000000 1.000000 1.000000 1.000000
6.636637 1.115719 1.000000 1.000000 1.000000 1.000000
6.646647 1.115592 1.000000 1.000000 1.000000 1.000000
6.656657 1.115465 1.000000 1.000000 1.000000 1.000000
6.666667 1.115338 1.000000 1.000000 1.000000 1.000000
6.676677 1.115212 1.000000 1.000000 1.000000 1.000000
6.686687 1.115086 1.000000 1.000000 1.000000 1.000000
6.696697 1.114961 1.000000 1.000000 1.000000 1.000000
6.706707 1.114835 1.000000 1.000000 1.000000 1.000000
6.716717 1.114710 1.000000 1.000000 1.000000 1.000000
6.726727 1.114585 1.000000 1.000000 1.000000 1.000000
6.736737 1.114461 1.000000 1.000000 1.000000 1.000000
6.746747 1.114336 1.000000 1.000000 1.000000 1.000000
6.756757 1.114212 1.000000 1.000000 1.000000 1.000000
6.766767 1.114088 1.000000 1.000000 1.000000 1.000000
6.776777 1.113965 1.000000 1.000000 1.000000 1.000000
6.786787 1.113842 1.000000 1.000000 1.000000 1.000000
6.796797 1.113719 1.000000 1.000000 1.000000 1.000000
6.806807 1.113596 1.000000 1.000000 1.000000 1.000000
6.816817 1.113474 1.000000 1.000000 1.000000 1.000000
6.826827 1.113351 1.000000 1.000000 1.000000 1.000000
6.836837 1.113229 1.000000 1.000000 1.000000 1.000000
6.846847 1.113108 1.000000 1.000000 1.000000 1.000000
6.856857 1.112986 1.000000 1.000000 1.000000 1.000000
6.866867 1.112865 1.000000 1.000000 1.000000 1.000000
6.876877 1.112744 1.000000 1.000000 1.000000 1.000000
6.886887 1.112624 1.000000 1.000000 1.000000 1.000000
6.896897 1.112503 1.000000 1.000000 1.000000 1.000000
6.906907 1.112383 1.000000 1.000000 1.000000 1.000000
6.916917 1.112263 1.000000 1.000000 1.000000 1.000000
6.926927 1.112144 1.000000 1.000000 1.000000 1.000000
6.936937 1.112024 1.000000 1.000000 1.000000 1.000000
6.946947 1.111905 1.000000 1.000000 1.000000 1.000000
6.956957 1.111786 1.000000 1.000000 1.000000 1.000000
6.966967 1.111668 1.000000 1.000000 1.000000 1.000000
6.976977 1.111550 1.000000 1.000000 1.000000 1.000000
6.986987 1.111432 1.000000 1.000000 1.000000 1.000000
6.996997 1.111314 1.000000 1.000000 1.000000 1.000000
7.007007 1.111196 1.000000 1.000000 1.000000 1.000000
7.017017 1.111079 1.000000 1.000000 1.000000 1.000000
7.027027 1.110962 1.000000 1.000000 1.000000 1.000000
7.037037 1.110845 1.000000 1.000000 1.000000 1.000000
7.047047 1.110728 1.000000 1.000000 1.000000 1.000000
7.057057 1.110612 1.000000 1.000000 1.000000 1.000000
7.067067 1.110496 1.000000 1.000000 1.000000 1.000000
7.077077 1.110380 1.000000 1.000000 1.000000 1.000000
7.087087 1.110264 1.000000 1.000000 1.000000 1.000000
7.097097 1.110149 1.000000 1.000000 1.000000 1.000000
7.107107 1.110034 1.000000 1.000000 1.000000 1.000000
7.117117 1.109919 1.000000 1.000000 1.000000 1.000000
7.127127 1.109804 1.000000 1.000000 1.000000 1.000000
7.137137 1.109690 1.000000 1.000000 1.000000 1.000000
7.147147 1.109576 1.000000 1.000000 1.000000 1.000000
7.157157 1.109462 1.000000 1.000000 1.000000 1.000000
7.167167 1.109348 1.000000 1.000000 1.000000 1.000000
7.177177 1.109235 1.000000 1.000000 1.000000 1.000000
7.187187 1.109121 1.000000 1.000000 1.000000 1.000000
7.197197 1.109008 1.000000 1.000000 1.000000 1.000000
7.207207 1.108896 1.000000 1.000000 1.000000 1.000000
7.217217 1.108783 1.000000 1.000000 1.000000 1.000000
7.227227 1.108671 1.000000 1.000000 1.000000 1.000000
7.237237 1.108559 1.000000 1.000000 1.000000 1.000000
7.247247 1.108447 1.000000 1.000000 1.000000 1.000000
7.257257 1.108335 1.000000 1.000000 1.000000 1.000000
7.267267 1.108224 1.000000 1.000000 1.000000 1.000000
7.277277 1.108113 1.000000 1.000000 1.000000 1.000000
7.287287 1.108002 1.000000 1.000000 1.000000 1.000000
7.297297 1.107891 1.000000 1.000000 1.000000 1.000000
7.307307 1.107781 1.000000 1.000000 1.000000 1.000000
7.317317 1.107670 1.000000 1.000000 1.000000 1.000000
7.327327 1.107560 1.000000 1.000000 1.000000 1.000000
7.337337 1.107451 1.000000 1.000000 1.000000 1.000000
7.347347 1.107341 1.000000 1.000000 1.000000 1.000000
7.357357 1.107232 1.000000 1.000000 1.000000 1.000000
7.367367 1.107122 1.000000 1.000000 1.000000 1.000000
7.377377 1.107014 1.000000 1.000000 1.000000 1.000000
7.387387 1.106905 1.000000 1.000000 1.000000 1.000000
7.397397 1.106796 1.000000 1.000000 1.000000 1.000000
7.407407 1.106688 1.000000 1.000000 1.000000 1.000000
7.417417 1.106580 1.000000 1.000000 1.000000 1.000000
7.427427 1.106472 1.000000 1.000000 1.000000 1.000000
7.437437 1.106365 1.000000 1.000000 1.000000 1.000000
7.447447 1.106257 1.000000 1.000000 1.000000 1.000000
7.457457 1.106150 1.000000 1.000000 1.000000 1.000000
7.467467 1.106043 1.000000 1.000000 1.000000 1.000000
7.477477 1.105937 1.000000 1.000000 1.000000 1.000000
7.487487 1.105830 1.000000 1.000000 1.000000 1.000000
7.497497 1.105724 1.000000 1.000000 1.000000 1.000000
7.507508 1.105618 1.000000 1.000000 1.000000 1.000000
7.517518 1.105512 1.000000 1.000000 1.000000 1.000000
7.527528 1.105406 1.000000 1.000000 1.000000 1.000000
7.537538 1.105301 1.000000 1.000000 1.000000 1.000000
7.547548 1.105196 1.000000 1.000000 1.000000 1.000000
7.557558 1.105091 1.000000 1.000000 1.000000 1.000000
7.567568 1.104986 1.000000 1.000000 1.000000 1.000000
7.577578 1.104881 1.000000 1.000000 1.000000 1.000000
7.587588 1.104777 1.000000 1.000000 1.000000 1.000000
7.597598 1.104673 1.000000 1.000000 1.000000 1.000000
7.607608 1.104569 1.000000 1.000000 1.000000 1.000000
7.617618 1.104465 1.000000 1.000000 1.000000 1.000000
7.627628 1.104361 1.000000 1.000000 1.000000 1.000000
7.637638 1.104258 1.000000 1.000000 1.000000 1.000000
7.647648 1.104155 1.000000 1.000000 1.000000 1.000000
7.657658 1.104052 1.000000 1.000000 1.000000 1.000000
7.667668 1.103949 1.000000 1.000000 1.000000 1.000000
7.677678 1.103847 1.000000 1.000000 1.000000 1.000000
7.687688 1.103744 1.000000 1.000000 1.000000 1.000000
7.697698 1.103642 1.000000 1.000000 1.000000 1.000000
7.707708 1.103540 1.000000 1.000000 1.000000 1.000000
7.717718 1.103438 1.000000 1.000000 1.000000 1.000000
7.727728 1.103337 1.000000 1.000000 1.000000 1.000000
7.737738 1.103235 1.000000 1.000000 1.000000 1.000000
7.747748 1.103134 1.000000 1.000000 1.000000 1.000000
7.757758 1.103033 1.000000 1.000000 1.000000 1.000000
7.767768 1.102933 1.000000 1.000000 1.000000 1.000000
7.777778 1.102832 1.000000 1.000000 1.000000 1.000000
7.787788 1.102732 1.000000 1.000000 1.000000 1.000000
7.797798 1.102632 1.000000 1.000000 1.000000 1.000000
7.807808 1.102532 1.000000 1.000000 1.000000 1.000000
7.817818 1.102432 1.000000 1.000000 1.000000 1.000000
7.827828 1.102332 1.000000 1.000000 1.000000 1.000000
7.837838 1.102233 1.000000 1.000000 1.000000 1.000000
7.847848 1.102134 1.000000 1.000000 1.000000 1.000000
7.857858 1.102035 1.000000 1.000000 1.000000 1.000000
7.867868 1.101936 1.000000 1.000000 1.000000 1.000000
7.877878 1.101837 1.000000 1.000000 1.000000 1.000000
7.887888 1.101739 1.000000 1.000000 1.000000 1.000000
7.897898 1.101641 1.000000 1.000000 1.000000 1.000000
7.907908 1.101543 1.000000 1.000000 1.000000 1.000000
7.917918 1.101445 1.000000 1.000000 1.000000 1.000000
7.927928 1.101347 1.000000 1.000000 1.000000 1.000000
7.937938 1.101250 1.000000 1.000000 1.000000 1.000000
7.947948 1.101152 1.000000 1.000000 1.000000 1.000000
7.957958 1.101055 1.000000 1.000000 1.000000 1.000000
7.967968 1.100958 1.000000 1.000000 1.000000 1.000000
7.977978 1.100862 1.000000 1.000000 1.000000 1.000000
7.987988 1.100765 1.000000 1.000000 1.000000 1.000000
7.997998 1.100669 1.000000 1.000000 1.000000 1.000000
8.008008 1.100572 1.000000 1.000000 1.000000 1.000000
8.018018 1.100476 1.000000 1.000000 1.000000 1.000000
8.028028 1.100381 1.000000 1.000000 1.000000 1.000000
8.038038 1.100285 1.000000 1.000000 1.000000 1.000000
8.048048 1.100190 1.000000 1.000000 1.000000 1.000000
8.058058 1.100094 1.000000 1.000000 1.000000 1.000000
8.068068 1.099999 1.000000 1.000000 1.000000 1.000000
8.078078 1.099904 1.000000 1.000000 1.000000 1.000000
8.088088 1.099810 1.000000 1.000000 1.000000 1.000000
8.098098 1.099715 1.000000 1.000000 1.000000 1.000000
8.108108 1.099621 1.000000 1.000000 1.000000 1.000000
8.118118 1.099526 1.000000 1.000000 1.000000 1.000000
8.128128 1.099432 1.000000 1.000000 1.000000 1.000000
8.138138 1.099339 1.000000 1.000000 1.000000 1.000000
8.148148 1.099245 1.000000 1.000000 1.000000 1.000000
8.158158 1.099151 1.000000 1.000000 1.000000 1.000000
8.168168 1.099058 1.000000 1.000000 1.000000 1.000000
8.178178 1.098965 1.000000 1.000000 1.000000 1.000000
8.188188 1.098872 1.000000 1.000000 1.000000 1.000000
8.198198 1.098779 1.000000 1.000000 1.000000 1.000000
8.208208 1.098687 1.000000 1.000000 1.000000 1.000000
8.218218 1.098594 1.000000 1.000000 1.000000 1.000000
8.228228 1.098502 1.000000 1.000000 1.000000 1.000000
8.238238 1.098410 1.000000 1.000000 1.000000 1.000000
8.248248 1.098318 1.000000 1.000000 1.000000 1.000000
8.258258 1.098226 1.000000 1.000000 1.000000 1.000000
8.268268 1.098135 1.000000 1.000000 1.000000 1.000000
8.278278 1.098043 1.000000 1.000000 1.000000 1.000000
8.288288 1.097952 1.000000 1.000000 1.000000 1.000000
8.298298 1.097861 1.000000 1.000000 1.000000 1.000000
8.308308 1.097770 1.000000 1.000000 1.000000 1.000000
8.318318 1.097679 1.000000 1.000000 1.000000 1.000000
8.328328 1.097589 1.000000 1.000000 1.000000 1.000000
8.338338 1.097498 1.000000 1.000000 1.000000 1.000000
8.348348 1.097408 1.000000 1.000000 1.000000 1.000000
8.358358 1.097318 1.000000 1.000000 1.000000 1.000000
8.368368 1.097228 1.000000 1.000000 1.000000 1.000000
8.378378 1.097139 1.000000 1.000000 1.000000 1.000000
8.388388 1.097049 1.000000 1.000000 1.000000 1.000000
8.398398 1.096960 1.000000 1.000000 1.000000 1.000000
8.408408 1.096870 1.000000 1.000000 1.000000 1.000000
8.418418 1.096781 1.000000 1.000000 1.000000 1.000000
8.428428 1.096692 1.000000 1.000000 1.000000 1.000000
8.438438 1.096604 1.000000 1.000000 1.000000 1.000000
8.448448 1.096515 1.000000 1.000000 1.000000 1.000000
8.458458 1.096427 1.000000 1.000000 1.000000 1.000000
8.468468 1.096339 1.000000 1.000000 1.000000 1.000000
8.478478 1.096250 1.000000 1.000000 1.000000 1.000000
8.488488 1.096162 1.000000 1.000000 1.000000 1.000000
8.498498 1.096075 1.000000 1.000000 1.000000 1.000000
8.508509 1.095987 1.000000 1.000000 1.000000 1.000000
8.518519 1.095900 1.000000 1.000000 1.000000 1.000000
8.528529 1.095812 1.000000 1.000000 1.000000 1.000000
8.538539 1.095725 1.000000 1.000000 1.000000 1.000000
8.548549 1.095638 1.000000 1.000000 1.000000 1.000000
8.558559 1.095551 1.000000 1.000000 1.000000 1.000000
8.568569 1.095465 1.000000 1.000000 1.000000 1.000000
8.578579 1.095378 1.000000 1.000000 1.000000 1.000000
8.588589 1.095292 1.000000 1.000000 1.000000 1.000000
8.598599 1.095206 1.000000 1.000000 1.000000 1.000000
8.608609 1.095120 1.000000 1.000000 1.000000 1.000000
8.618619 1.095034 1.000000 1.000000 1.000000 1.000000
8.628629 1.094948 1.000000 1.000000 1.000000 1.000000
8.638639 1.094863 1.000000 1.000000 1.000000 1.000000
8.648649 1.094777 1.000000 1.000000 1.000000 1.000000
8.658659 1.094692 1.000000 1.000000 1.000000 1.000000
8.668669 1.094607 1.000000 1.000000 1.000000 1.000000
8.678679 1.094522 1.000000 1.000000 1.000000 1.000000
8.688689 1.094437 1.000000 1.000000 1.000000 1.000000
8.698699 1.094352 1.000000 1.000000 1.000000 1.000000
8.708709 1.094268 1.000000 1.000000 1.000000 1.000000
8.718719 1.094184 1.000000 1.000000 1.000000 1.000000
8.728729 1.094099 1.000000 1.000000 1.000000 1.000000
8.738739 1.094015 1.000000 1.000000 1.000000 1.000000
8.748749 1.093932 1.000000 1.000000 1.000000 1.000000
8.758759 1.093848 1.000000 1.000000 1.000000 1.000000
8.768769 1.093764 1.000000 1.000000 1.000000 1.000000
8.778779 1.093681 1.000000 1.000000 1.000000 1.000000
8.788789 1.093597 1.000000 1.000000 1.000000 1.000000
8.798799 1.093514 1.000000 1.000000 1.000000 1.000000
8.808809 1.093431 1.000000 1.000000 1.000000 1.000000
8.818819 1.093348 1.000000 1.000000 1.000000 1.000000
8.828829 1.093266 1.000000 1.000000 1.000000 1.000000
8.838839 1.093183 1.000000 1.000000 1.000000 1.000000
8.848849 1.093101 1.000000 1.000000 1.000000 1.000000
8.858859 1.093018 1.000000 1.000000 1.000000 1.000000
8.868869 1.092936 1.000000 1.000000 1.000000 1.000000
8.878879 1.092854 1.000000 1.000000 1.000000 1.000000
8.888889 1.092773 1.000000 1.000000 1.000000 1.000000
8.898899 1.092691 1.000000 1.000000 1.000000 1.000000
8.908909 1.092609 1.000000 1.000000 1.000000 1.000000
8.918919 1.092528 1.000000 1.000000 1.000000 1.000000
8.928929 1.092447 1.000000 1.000000 1.000000 1.000000
8.938939 1.092366 1.000000 1.000000 1.000000 1.000000
8.948949 1.092285 1.000000 1.000000 1.000000 1.000000
8.958959 1.092204 1.000000 1.000000 1.000000 1.000000
8.968969 1.092123 1.000000 1.000000 1.000000 1.000000
8.978979 1.092043 1.000000 1.000000 1.000000 1.000000
8.988989 1.091962 1.000000 1.000000 1.000000 1.000000
8.998999 1.091882 1.000000 1.000000 1.000000 1.000000
9.009009 1.091802 1.000000 1.000000 1.000000 1.000000
9.019019 1.091722 1.000000 1.000000 1.000000 1.000000
9.029029 1.091642 1.000000 1.000000 1.000000 1.000000
9.039039 1.091562 1.000000 1.000000 1.000000 1.000000
9.049049 1.091483 1.000000 1.000000 1.000000 1.000000
9.059059 1.091403 1.000000 1.000000 1.000000 1.000000
9.069069 1.091324 1.000000 1.000000 1.000000 1.000000
9.079079 1.091245 1.000000 1.000000 1.000000 1.000000
9.089089 1.091166 1.000000 1.000000 1.000000 1.000000
9.099099 1.091087 1.000000 1.000000 1.000000 1.000000
9.109109 1.091008 1.000000 1.000000 1.000000 1.000000
9.119119 1.090929 1.000000 1.000000 1.000000 1.000000
9.129129 1.090851 1.000000 1.000000 1.000000 1.000000
9.139139 1.090773 1.000000 1.000000 1.000000 1.000000
9.149149 1.090694 1.000000 1.000000 1.000000 1.000000
9.159159 1.090616 1.000000 1.000000 1.000000 1.000000
9.169169 1.090538 1.000000 1.000000 1.000000 1.000000
9.179179 1.090461 1.000000 1.000000 1.000000 1.000000
9.189189 1.090383 1.000000 1.000000 1.000000 1.000000
9.199199 1.090305 1.000000 1.000000 1.000000 1.000000
9.209209 1.090228 1.000000 1.000000 1.000000 1.000000
9.219219 1.090151 1.000000 1.000000 1.000000 1.000000
9.229229 1.090074 1.000000 1.000000 1.000000 1.000000
9.239239 1.089997 1.000000 1.000000 1.000000 1.000000
9.249249 1.089920 1.000000 1.000000 1.000000 1.000000
9.259259 1.089843 1.000000 1.000000 1.000000 1.000000
9.269269 1.089766 1.000000 1.000000 1.000000 1.000000
9.279279 1.089690 1.000000 1.000000 1.000000 1.000000
9.289289 1.089613 1.000000 1.000000 1.000000 1.000000
9.299299 1.089537 1.000000 1.000000 1.000000 1.000000
9.309309 1.089461 1.000000 1.000000 1.000000 1.000000
9.319319 1.089385 1.000000 1.000000 1.000000 1.000000
9.329329 1.089309 1.000000 1.000000 1.000000 1.000000
9.339339 1.089234 1.000000 1.000000 1.000000 1.000000
9.349349 1.089158 1.000000 1.000000 1.000000 1.000000
9.359359 1.089083 1.000000 1.000000 1.000000 1.000000
9.369369 1.089007 1.000000 1.000000 1.000000 1.000000
9.379379 1.088932 1.000000 1.000000 1.000000 1.000000
9.389389 1.088857 1.000000 1.000000 1.000000 1.000000
9.399399 1.088782 1.000000 1.000000 1.000000 1.000000
9.409409 1.088707 1.000000 1.000000 1.000000 1.000000
9.419419 1.088633 1.000000 1.000000 1.000000 1.000000
9.429429 1.088558 1.000000 1.000000 1.000000 1.000000
9.439439 1.088484 1.000000 1.000000 1.000000 1.000000
9.449449 1.088409 1.000000 1.000000 1.000000 1.000000
9.459459 1.088335 1.000000 1.000000 1.000000 1.000000
9.469469 1.088261 1.000000 1.000000 1.000000 1.000000
9.479479 1.088187 1.000000 1.000000 1.000000 1.000000
9.489489 1.088113 1.000000 1.000000 1.000000 1.000000
9.499499 1.088040 1.000000 1.000000 1.000000 1.000000
9.509510 1.087966 1.000000 1.000000 1.000000 1.000000
9.519520 1.087893 1.000000 1.000000 1.000000 1.000000
9.529530 1.087819 1.000000 1.000000 1.000000 1.000000
9.539540 1.087746 1.000000 1.000000 1.000000 1.000000
9.549550 1.087673 1.000000 1.000000 1.000000 1.000000
9.559560 1.087600 1.000000 1.000000 1.000000 1.000000
9.569570 1.087527 1.000000 1.000000 1.000000 1.000000
9.579580 1.087454 1.000000 1.000000 1.000000 1.000000
9.589590 1.087382 1.000000 1.000000 1.000000 1.000000
9.599600 1.087309 1.000000 1.000000 1.000000 1.000000
9.609610 1.087237 1.000000 1.000000 1.000000 1.000000
9.619620 1.087165 1.000000 1.000000 1.000000 1.000000
9.629630 1.087093 1.000000 1.000000 1.000000 1.000000
9.639640 1.087021 1.000000 1.000000 1.000000 1.000000
9.649650 1.086949 1.000000 1.000000 1.000000 1.000000
9.659660 1.086877 1.000000 1.000000 1.000000 1.000000
9.669670 1.086805 1.000000 1.000000 1.000000 1.000000
9.679680 1.086734 1.000000 1.000000 1.000000 1.000000
9.689690 1.086662 1.000000 1.000000 1.000000 1.000000
9.699700 1.086591 1.000000 1.000000 1.000000 1.000000
9.709710 1.086520 1.000000 1.000000 1.000000 1.000000
9.719720 1.086449 1.000000 1.000000 1.000000 1.000000
9.729730 1.086378 1.000000 1.000000 1.000000 1.000000
9.739740 1.086307 1.000000 1.000000 1.000000 1.000000
9.749750 1.086237 1.000000 1.000000 1.000000 1.000000
9.759760 1.086166 1.000000 1.000000 1.000000 1.000000
9.769770 1.086095 1.000000 1.000000 1.000000 1.000000
9.779780 1.086025 1.000000 1.000000 1.000000 1.000000
9.789790 1.085955 1.000000 1.000000 1.000000 1.000000
9.799800 1.085885 1.000000 1.000000 1.000000 1.000000
9.809810 1.085815 1.000000 1.000000 1.000000 1.000000
9.819820 1.085745 1.000000 1.000000 1.000000 1.000000
9.829830 1.085675 1.000000 1.000000 1.000000 1.000000
9.839840 1.085605 1.000000 1.000000 1.000000 1.000000
9.849850 1.085536 1.000000 1.000000 1.000000 1.000000
9.859860 1.085466 1.000000 1.000000 1.000000 1.000000
9.869870 1.085397 1.000000 1.000000 1.000000 1.000000
9.879880 1.085328 1.000000 1.000000 1.000000 1.000000
9.889890 1.085259 1.000000 1.000000 1.000000 1.000000
9.899900 1.085190 1.000000 1.000000 1.000000 1.000000
9.909910 1.085121 1.000000 1.000000 1.000000 1.000000
9.919920 1.085052 1.000000 1.000000 1.000000 1.000000
9.929930 1.084983 1.000000 1.000000 1.000000 1.000000
9.939940 1.084915 1.000000 1.000000 1.000000 1.000000
9.949950 1.084846 1.000000 1.000000 1.000000 1.000000
9.959960 1.084778 1.000000 1.000000 1.000000 1.000000
9.969970 1.084710 1.000000 1.000000 1.000000 1.000000
9.979980 1.084642 1.000000 1.000000 1.000000 1.000000
9.989990 1.084574 1.000000 1.000000 1.000000 1.000000
10.000000 1.084506 1.000000 1.000000 1.000000 1.000000

